AWDIT: An Optimal Weak Database Isolation Tester

In order to achieve low latency, high throughput, and partition tolerance, modern databases forgo strong transaction isolation for weak isolation guarantees. However, several production databases have been found to suffer from isolation bugs, breaking their data-consistency contract. Black-box testing is a prominent technique for detecting isolation bugs, by checking whether histories of database transactions adhere to a prescribed isolation level. Testing databases on realistic workloads of large size requires isolation testers to be as efficient as possible, a requirement that has initiated a study of the complexity of isolation testing. Although testing strong isolation has been known to be NP-complete, weak isolation levels were recently shown to be testable in polynomial time, which has propelled the scalability of testing tools. However, existing testers have a large polynomial complexity, restricting testing to workloads of only moderate size, which is not typical of large-scale databases. In this work, we develop AWDIT, a highly-efficient and provably optimal tester for weak database isolation. Given a history $H$ of size $n$ and $k$ sessions, AWDIT tests whether H satisfies the most common weak isolation levels of Read Committed (RC), Read Atomic (RA), and Causal Consistency (CC) in time $O(n^{3/2})$, $O(n^{3/2})$, and $O(n \cdot k)$, respectively, improving significantly over the state of the art. Moreover, we prove that AWDIT is essentially optimal, in the sense that there is a conditional lower bound of $n^{3/2}$ for any weak isolation level between RC and CC. Our experiments show that AWDIT is significantly faster than existing, highly optimized testers; e.g., for the $\sim$20% largest histories, AWDIT obtains an average speedup of $245\times$, $193\times$, and $62\times$ for RC, RA, and CC, respectively, over the best baseline.

==> ACM-Reference-Format.bst.txt <==
%%% -*-BibTeX-*-
%%% ====================================================================
%%%  @BibTeX-style-file{
%%%     author          = "Nelson H. F. Beebe, Boris Veytsman and Gerald Murray",
%%%     version         = "2.1",
%%%     acmart-version  = "1.90",
%%%     date            = "Mar 26 2023",
%%%     filename        = "ACM-Reference-Format.bst",
%%%     email           = "borisv@lk.net, boris@varphi.com",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "ACM Transactions bibliography style; BibTeX",
%%%     license         = "public domain",
%%%     supported       = "yes",
%%%     abstract        = "",
%%%  }
%%% ====================================================================

%%% Revision history:  see source in git

ENTRY
  { address
    advisor
    archiveprefix
    author
    booktitle
    chapter
    city
    date
    edition
    editor
    eprint
    eprinttype
    eprintclass
    howpublished
    institution
    journal
    key
    location
    month
    note
    number
    organization
    pages
    primaryclass
    publisher
    school
    series
    title
    type
    volume
    year
        % New keys recognized
        issue         % UTAH: used in, e.g., ACM SIGSAM Bulletin and ACM Communications in Computer Algebra
        articleno
        eid
        day           % UTAH: needed for newspapers, weeklies, bi-weeklies
        doi           % UTAH
        url           % UTAH
        bookpages     % UTAH
        numpages
        lastaccessed  % UTAH: used only for @Misc{...}
        coden         % UTAH
        isbn          % UTAH
        isbn-13       % UTAH
        issn          % UTAH
        lccn          % UTAH
	distinctURL   % whether to print url if doi is present
  }
  {}
  { label.year extra.label sort.year sort.label basic.label.year}

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

INTEGERS { show-isbn-10-and-13 }  % initialized below in begin.bib

INTEGERS { nameptr namesleft numnames }

INTEGERS { multiresult }

INTEGERS { len }

INTEGERS { last.extra.num }

STRINGS { s t t.org u }

STRINGS { last.label next.extra }

STRINGS { p1 p2 p3 page.count }


FUNCTION { not }
{
    { #0 }
    { #1 }
  if$
}

FUNCTION { and }
{
    'skip$
    { pop$ #0 }
  if$
}

FUNCTION { or }
{
   { pop$ #1 }
    'skip$
  if$
}


FUNCTION { dump.stack.1 }
{
    duplicate$ "STACK[top] = [" swap$ * "]" * warning$
}

FUNCTION { dump.stack.2 }
{
    duplicate$ "STACK[top  ] = [" swap$ * "]" * warning$
    swap$
    duplicate$ "STACK[top-1] = [" swap$ * "]" * warning$
    swap$
}

FUNCTION { empty.or.unknown }
{
  %% Examine the top stack entry, and push 1 if it is empty, or
  %% consists only of whitespace, or is a string beginning with two
  %% queries (??), and otherwise, push 0.
  %%
  %% This function provides a replacement for empty$, with the
  %% convenient feature that unknown values marked by two leading
  %% queries are treated the same as missing values, and thus, do not
  %% appear in the output .bbl file, and yet, their presence in .bib
  %% file(s) serves to mark values which are temporarily missing, but
  %% are expected to be filled in eventually once more data is
  %% obtained.  The TeX User Group and BibNet bibliography archives
  %% make extensive use of this practice.
  %%
  %% An empty string cannot serve the same purpose, because just as in
  %% statistics data processing, an unknown value is not the same as an
  %% empty value.
  %%
  %% At entry: stack = ... top:[string]
  %% At exit:  stack = ... top:[0 or 1]

  duplicate$ empty$
    { pop$ #1 }
    { #1 #2 substring$ "??" = }
  if$
}

FUNCTION { empty.or.zero }
{
  %% Examine the top entry and push 1 if it is empty, or is zero
  duplicate$ empty$
    { pop$ #1 }
    { "0" = }
  if$
}


FUNCTION { writeln }
{
  %% In BibTeX style files, the sequences
  %%
  %%     ... "one" "two" output
  %%     ... "one" "two" output.xxx
  %%
  %% ship "one" to the output file, possibly following by punctuation,
  %% leaving the stack with
  %%
  %%     ... "two"
  %%
  %% There is thus a one-string lag in output processing that must be
  %% carefully handled to avoid duplicating a string in the output
  %% file.  Unless otherwise noted, all output.xxx functions leave
  %% just one new string on the stack, and that model should be born
  %% in mind when reading or writing function code.
  %%
  %% BibTeX's asynchronous buffering of output from strings from the
  %% stack is confusing because newline$ bypasses the buffer.  It
  %% would have been so much easier for newline to be a character
  %% rather than a state of the output-in-progress.
  %%
  %% The documentation in btxhak.dvi is WRONG:  it says
  %%
  %%    newline$ Writes onto the bbl file what's accumulated in the
  %%             output buffer. It writes a blank line if and only
  %%             if the output buffer is empty. Since write$ does
  %%             reasonable line breaking, you should use this
  %%             function only when you want a blank line or an
  %%             explicit line break.
  %%
  %%    write$   Pops the top (string) literal and writes it on the
  %%             output buffer (which will result in stuff being
  %%             written onto the bbl file when the buffer fills
  %%             up).
  %%
  %% Examination of the BibTeX source code shows that write$ does
  %% indeed behave as claimed, but newline$ sends a newline character
  %% directly to the output file, leaving the stack unchanged.  The
  %% first line "Writes onto ... buffer." is therefore wrong.
  %%
  %% The original BibTeX style files almost always use "write$ newline$"
  %% in that order, so it makes sense to hide that pair in a private
  %% function like this one, named after a statement in Pascal,
  %% the programming language embedded in the BibTeX Web program.

  write$                % output top-of-stack string
  newline$              % immediate write of newline (not via stack)
}

FUNCTION { init.state.consts }
{
  #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

FUNCTION { output.nonnull }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<comma><space>
  's :=
  output.state mid.sentence =
    {
      ", " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln
          "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.dot.space }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<dot><space>
  's :=
  output.state mid.sentence =           % { "<DEBUG output.nonnull.dot.space>. " * write$ }
    {
      ". " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.remove }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<space>
  's :=
  output.state mid.sentence =
    {
      " " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.removenospace }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S
  's :=
  output.state mid.sentence =
    {
      "" * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output }
{ % discard top token if empty, else like output.nonnull
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull
  if$
}

FUNCTION { output.dot.space }
{ % discard top token if empty, else like output.nonnull.dot.space
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.dot.space
  if$
}

FUNCTION { output.removenospace }
{ % discard top token if empty, else like output.nonnull.removenospace
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.removenospace
  if$
}

FUNCTION { output.check }
{ % like output, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION { bibinfo.output.check }
{ % like output.check, adding bibinfo field
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    { "\bibinfo{" t "}{" * * swap$ * "}" *
      output.nonnull }
  if$
}

FUNCTION { output.check.dot.space }
{ % like output.dot.space, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.dot.space
  if$
}

FUNCTION { fin.block }
{ % functionally, but not logically, identical to fin.entry
   add.period$
   writeln
}

FUNCTION { fin.entry }
{
   add.period$
   writeln
}

FUNCTION { new.sentence }
{ % update sentence state, with neither output nor stack change
  output.state after.block =
    'skip$
    {
      output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION { fin.sentence }
{
   add.period$
   write$
   new.sentence
   ""
}

FUNCTION { new.block }
{
  output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION { output.coden }       % UTAH
{ % output non-empty CODEN as one-line sentence (stack untouched)
  coden empty.or.unknown
    { }
    { "\showCODEN{" coden * "}" * writeln }
  if$
}

%
% Sometimes articleno starts with the word 'Article' or 'Paper.
% (this is a bug of acmdl, sigh)
% We strip them.  We assume eid or articleno is already on stack
%

FUNCTION { strip.articleno.or.eid }
{
  't :=
  t #1 #7 substring$ "Article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #7 substring$ "article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "Paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  % Strip any left trailing space or ~
  t #1 #1 substring$ " " =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$ 
  t #1 #1 substring$ "~" =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$
  t 
}


FUNCTION { format.articleno }
{
  articleno empty.or.unknown not eid empty.or.unknown not and
     { "Both articleno and eid are defined for " cite$ * warning$ }
     'skip$
  if$
  articleno empty.or.unknown eid empty.or.unknown and
     { "" }
     {
        numpages empty.or.unknown
          { "articleno or eid field, but no numpages field, in "
            cite$ * warning$ }
          { }
        if$
        eid empty.or.unknown
          { "Article \bibinfo{articleno}{" articleno strip.articleno.or.eid * "}" * }
          { "Article \bibinfo{articleno}{" eid strip.articleno.or.eid * "}" * }
        if$
     }
  if$
}

FUNCTION { format.year }
{ % push year string or "[n.\,d.]" onto output stack
  %% Because year is a mandatory field, we always force SOMETHING
  %% to be output.  If we do not know year but know date, we push  date
  %% as the last resort
  "\bibinfo{year}{"
  year empty.or.unknown
    { date empty.or.unknown
        { "[n.\,d.]" }
	{ date #1 #4 substring$ }
      if$
    }
    { year }
  if$
  *  "}" *
}

FUNCTION { format.day.month }
{ % push "day month " or "month " or "" onto output stack
  day empty.or.unknown
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" month * "} " *}
      if$
    }
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" day * " " * month * "} " *}
      if$
    }
  if$
}

FUNCTION { format.day.month.year }     % UTAH
{ % if month is empty, push "" else push "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  % acm-*.bst addition: prefix parenthesized date string with
  % ", Article nnn "
  articleno empty.or.unknown eid empty.or.unknown and
    { "" }
    { output.state after.block =
       {", " format.articleno * }
       { format.articleno  }
      if$
    }
  if$
  " (" * format.day.month * format.year * ")" *
}

FUNCTION { output.day.month.year }     % UTAH
{ % if month is empty value, do nothing; else output stack top and
  % leave with new top string "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  format.day.month.year
  output.nonnull.remove
}

FUNCTION { strip.doi } % UTAH
{ % Strip any Web address prefix to recover the bare DOI, leaving the
  % result on the output stack, as recommended by CrossRef DOI
  % documentation.
  % For example, reduce "http://doi.acm.org/10.1145/1534530.1534545" to
  % "10.1145/1534530.1534545".  A suitable URL is later typeset and
  % displayed as the LAST item in the reference list entry.  Publisher Web
  % sites wrap this with a suitable link to a real URL to resolve the DOI,
  % and the master https://doi.org/ address is preferred, since publisher-
  % specific URLs can disappear in response to economic events.  All
  % journals are encouraged by the DOI authorities to use that typeset
  % format and link procedures for uniformity across all publications that
  % include DOIs in reference lists.
  % The numeric prefix is guaranteed to start with "10.", so we use
  % that as a test.
  % 2017-02-04 Added stripping of https:// (Boris)
  doi #1 #3 substring$ "10." =
    { doi }
    {
      doi 't :=  % get modifiable copy of DOI

      % Change https:// to http:// to strip both prefixes (BV)

      t #1 #8 substring$ "https://" =
        { "http://"  t #9 t text.length$ #8 - substring$ * 't := }
        { }
      if$

      t #1 #7 substring$ "http://" =
        {
            t #8 t text.length$ #7 - substring$ 't :=

            "INTERNAL STYLE-FILE ERROR" 's :=

            % search for next "/" and assign its suffix to s

            { t text.length$ }
            {
              t #1 #1 substring$ "/" =
                {
                  % save rest of string as true DOI (should be 10.xxxx/yyyy)
                  t #2 t text.length$ #1 - substring$ 's :=
                  "" 't :=    % empty string t terminates the loop
                }
                {
                  % discard first character and continue loop: t <= substring(t,2,last)
                  t #2 t text.length$ #1 - substring$ 't :=
                }
              if$
            }
            while$

            % check for valid DOI (should be 10.xxxx/yyyy)
            s #1 #3 substring$ "10." =
              { }
              { "unrecognized DOI substring " s * " in DOI value [" * doi * "]" * warning$ }
            if$

            s   % push the stripped DOI on the output stack

        }
        {
          "unrecognized DOI value [" doi * "]" * warning$
          doi   % push the unrecognized original DOI on the output stack
        }
      if$
    }
  if$
}

%
% Change by BV: added standard prefix to URL
%
FUNCTION { output.doi } % UTAH
{ % output non-empty DOI as one-line sentence (stack untouched)
  doi empty.or.unknown
    { }
    {
      "\href{https://doi.org/" strip.doi * "}{doi:\nolinkurl{" *
      strip.doi  * "}}" * writeln
    }
  if$
}

FUNCTION { output.isbn }                % UTAH
{ % output non-empty ISBN-10 and/or ISBN-13 as one-line sentences (stack untouched)
  show-isbn-10-and-13
    {
      %% show both 10- and 13-digit ISBNs
      isbn empty.or.unknown
        { }
        {
          "\showISBNx{" isbn * "}" * writeln
        }
      if$
      isbn-13 empty.or.unknown
        { }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
    {
      %% show 10-digit ISBNs only if 13-digit ISBNs not available
      isbn-13 empty.or.unknown
        {
          isbn empty.or.unknown
            { }
            {
              "\showISBNx{" isbn * "}" * writeln
            }
          if$
        }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
  if$
}

FUNCTION { output.issn } % UTAH
{ % output non-empty ISSN as one-line sentence (stack untouched)
  issn empty.or.unknown
    { }
    { "\showISSN{" issn * "}" * writeln }
  if$
}

FUNCTION { output.issue }
{ % output non-empty issue number as a one-line sentence (stack untouched)
  issue empty.or.unknown
    { }
    { "Issue " issue * "." * writeln }
  if$
}

FUNCTION { output.lccn } % UTAH
{ % return with stack untouched
  lccn empty.or.unknown
    { }
    { "\showLCCN{" lccn * "}" * writeln }
  if$
}

FUNCTION { output.note } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { }
    { "\shownote{" note * "}" add.period$ * writeln }
  if$
}

FUNCTION { output.note.check } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { "empty note in " cite$ * warning$ }
    { "\shownote{" note * "}" add.period$ * writeln }
  if$
}

FUNCTION { output.eprint } %
{ % return with stack empty
  eprint empty.or.unknown
    { }
    { "\showeprint"
         archiveprefix empty.or.unknown
           { eprinttype empty.or.unknown
               { }
               { "[" eprinttype "]" * * * }
             if$
           }
           { "[" archiveprefix "l" change.case$ "]" * * * }
         if$
	 "{" eprint "}" * * *
         primaryclass empty.or.unknown
           { eprintclass empty.or.unknown
             { }
             { "~[" eprintclass "]" * * * }
             if$
           }
           { "~[" primaryclass "]" * * * }
         if$
         writeln
    }
  if$
}


%
% Changes by BV 2011/04/15.  Do not output
% url if doi is defined
%
%
% Changes by BV 2021/11/26.  Output url even if doi is defined
% if distinctURL is not zero.
%
FUNCTION { output.url } % UTAH
{ % return with stack untouched
  % output URL and associated lastaccessed fields
  doi empty.or.unknown distinctURL empty.or.zero not or
  {
    url empty.or.unknown
      { }
      {
          %% Use \urldef, outside \showURL, so that %nn, #, etc in URLs work
          %% correctly.  Put the actual URL on its own line to reduce the
          %% likelihood of BibTeX's nasty line wrapping after column 79.
          %% \url{} can undo this, but if that doesn't work for some reason
          %% the .bbl file would have to be repaired manually.
          "\urldef\tempurl%" writeln
          "\url{" url * "}" * writeln

          "\showURL{%" writeln
          lastaccessed empty.or.unknown
            { "" }
            { "Retrieved " lastaccessed * " from " * }
          if$
          "\tempurl}" * writeln
      }
      if$
  }
  { }
  if$
}

FUNCTION { output.year.check }
{ % warn if year empty, output top string and leave " YEAR<label>" on stack in mid-sentence
  year empty.or.unknown
     { "empty year in " cite$ * warning$
       date empty.or.unknown
       {
          "using n.d. in " cite$ * warning$
          write$
          " \bibinfo{year}{[n.\,d.]}"
          "\natexlab{" extra.label * "}" * *
          mid.sentence 'output.state :=
       }
       {
          "using date in " cite$ * warning$
          write$
          " \bibinfo{year}{" date #1 #4 substring$ * "}" *
          "\natexlab{" extra.label * "}" * *
          mid.sentence 'output.state :=
        }
	if$
     }
     { write$
       " \bibinfo{year}{" year * "}"  *
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
  if$
}


FUNCTION { le }
{
  %% test whether first number is less than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 <= n2 then 1 else 0

  %% "DEBUG: le " cite$ * warning$
  > { #0 } { #1 } if$
}

FUNCTION { ge }
{
  %% test whether first number is greater than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 >= n2 then 1 else 0

  %% "DEBUG: ge " cite$ * warning$
  < { #0 } { #1 } if$
}

FUNCTION { is.leading.digit }
{
  %% test whether first character of string is a digit
  %% stack in:  string
  %% stack out: if first-char-is-digit then 1 else 0

  #1 #1 substring$                      % replace string by string[1:1]
  duplicate$                            % string[1:1] string[1:1]
  chr.to.int$
  "0" chr.to.int$ swap$ le              % "0" <= string[1:1] --> 0-or-1
  swap$                                 % 0-or-1 string[1:1]
  chr.to.int$
  "9" chr.to.int$ le                    % string[1:1} <= "9" --> 0-or-1
  and
}

FUNCTION { skip.digits }
{
  %% skip over leading digits in string
  %% stack in:  string
  %% stack out: rest-of-string leading-digits

  %% "DEBUG: enter skip.digits " cite$ * warning$

  %% dump.stack.1

  duplicate$
  't :=
  't.org :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.digits   t = [" t * "]" * warning$
    t is.leading.digit
      { t #2 t text.length$ #1 - substring$ }
      {
        t 'u :=
        ""
      }
    if$
    't :=
  }
  while$

  u                                                             % rest of string
  t.org #1 t.org text.length$ u text.length$ - substring$       % leading digits

  %% "DEBUG: t.org = [" t.org * "]" * warning$
  %% "DEBUG: u     = [" u * "]" * warning$

  %% dump.stack.2

  %% "DEBUG: leave skip.digits " cite$ * warning$
}

FUNCTION { skip.nondigits }
{
  %% skip over leading nondigits in string
  %% stack in:  string
  %% stack out: rest-of-string

  %% "DEBUG: enter skip.nondigits " cite$ * warning$

  't :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.nondigits   t = [" t * "]" * warning$
    t is.leading.digit
      {
        t 'u :=
        ""
      }
      { t #2 t text.length$ #1 - substring$ }
    if$
    't :=
  }
  while$

  u                     % rest of string

  %% dump.stack.1
  %% "DEBUG: leave skip.nondigits " cite$ * warning$
}

FUNCTION { parse.next.number }
{
  %% stack in:  string
  %% stack out: rest-of-string next-numeric-part-of-string
  %% Example:
  %% stack in:  "123:1--123:59"
  %% stack out: ":1--123:59" "123"

  's :=
  s skip.nondigits 's :=
  s skip.digits
}

FUNCTION { reduce.pages.to.page.count }
{
  %% Stack in:  arbitrary-and-unused
  %% Stack out: unchanged
  %%
  %% For the new-style pagination with article number and numpages or
  %% pages, we expect to have BibTeX entries containing something like
  %%     articleno = "17",
  %%     pages     = "1--23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     numpages  = "23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     pages     = "17:1--17:23",
  %% with output "Article 17, 23 pages",
  %%
  %% If articleno is missing or empty, then we should output "1--23",
  %% "23" (with a warning of a missing articleno), or "17:1--17:23",
  %% respectively.

  %% "DEBUG: enter reduce.pages.to.page.count " cite$ * warning$

  %% "DEBUG: pages = [" pages * "]" * warning$

  pages
  parse.next.number 'p1 :=
  parse.next.number 'p2 :=
  parse.next.number 'p3 :=
  parse.next.number 'page.count :=

  duplicate$
  empty.or.unknown
    {  }
    {
      duplicate$ "unexpected trailing garbage [" swap$ *
      "] after n:p1--n:p2 in pages = [" *
      pages *
      "] in " *
      cite$ *
      warning$
    }
  if$

  pop$

  %% "DEBUG: reduce.pages.to.page.count: "
  %% " p1 = " p1 * *
  %% " p2 = " p2 * *
  %% " p3 = " p3 * *
  %% " p4 = " page.count * *
  %% " in " cite$ * * warning$

  p1 p3 =   p2 "1" =   and   numpages empty.or.unknown   and
    { "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$ }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  p1 "1" =   p3 empty.or.unknown   and   numpages empty.or.unknown   and
    {
      p2 'page.count :=
      "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$
    }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  %% "DEBUG: leave reduce.pages.to.page.count " cite$ * warning$
}

FUNCTION { new.block.checkb }
{ % issue a new.block only if at least one of top two stack strings is not empty
  empty.or.unknown
  swap$ empty.or.unknown
  and
    'skip$
    'new.block
  if$
}

FUNCTION { field.or.null }
{ % convert empty value to null string, else return value
  duplicate$ empty.or.unknown
    { pop$ "" }
    'skip$
  if$
}



FUNCTION { emphasize }
{ % emphasize a non-empty top string on the stack
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION { comma }
{ % convert empty string to null string, or brace string and add trailing comma
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "{" swap$ * "}," * }
  if$
}

FUNCTION { format.names }
{
  % Format bibliographical entries with the first author last name first,
  % and subsequent authors with initials followed by last name.
  % All names are formatted in this routine.

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 =
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
      if$
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * } % jrh: avoid spacing problems
                { " {and} " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { my.full.label }
{
  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{vv~}{ll}" format.name$ 't :=  % get the next name
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { " et~al\mbox{.}" * } % jrh: avoid spacing problems
                { " and " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$

}

FUNCTION { format.names.fml }
{
  % Format names in "familiar" format, with first initial followed by
  % last name. Like format.names, ALL names are formatted.
  % jtb: The names are NOT put in small caps

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    {
      "\bibinfo{person}{" s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ * "}" * 't :=

      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * }
                { " {and} " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { format.authors }
{
  author empty.or.unknown
    { "" }
    {
      "\bibfield{author}{"
      author format.names add.period$ * "}" *} % jtb: add period if none before
  if$
}

FUNCTION { format.key }
{
  empty.or.unknown
    { key field.or.null }
    { "" }
  if$
}

FUNCTION { format.no.key }
{
  empty.or.unknown
    { "" }
    { "" }
  if$
}

FUNCTION { format.editors.fml }
{
  % Format editor names for use in the "in" types: inbook, incollection,
  % inproceedings: first initial, then last names. When editors are the
  % LABEL for an entry, then format.editor is used which lists editors
  % by last name first.

  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names.fml
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)" * }
        { " (Ed.)" * }
      if$
    }
  if$
}

FUNCTION { format.editors }
{ % format editor names for use in labels, last names first.
  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)." * }
        { " (Ed.)." * }
      if$
    }
  if$
}

FUNCTION { format.articletitle }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\showarticletitle{" title * "}" * }
    % Use this for downcase title style:
    % { \showarticletitle{" title "t" change.case$ * "}" * }
  if$
}

FUNCTION { format.title }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\bibinfo{title}{" title * "}" * }
    % Use this for downcase title style:
    % { title "t" change.case$ }
  if$
}

FUNCTION { n.dashify }
{
  't :=
  ""
    { t empty.or.unknown not }
    {
      t #1 #1 substring$ "-" =
        {
          t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {
              { t #1 #1 substring$ "-" = }
              {
                "-" *
                t #2 global.max$ substring$ 't :=
              }
              while$
            }
          if$
        }
        {
          t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION { format.a.title.with.edition }
{
  "\bibinfo{booktitle}{"
  swap$ emphasize *
  edition empty.or.unknown
    'skip$
    { " (\bibinfo{edition}{" * edition "l" change.case$ *
      "} ed.)" * } % jtb: no parens for ed.
  if$
  "}" *
}

FUNCTION { format.btitle }
{ title format.a.title.with.edition }

FUNCTION { format.emphasize.booktitle }
{ booktitle format.a.title.with.edition }



FUNCTION { format.city }
{
  % jtb: if the preceding string (the title of the conference) is non-empty,
  % jtb: append the location, otherwise leave empty (so as to trigger the
  % jtb: error message in output.check

  duplicate$ empty.or.unknown
    { }
    {
      city empty.or.unknown location empty.or.unknown and
        {
          date empty.or.unknown
            { }
            { " (" * date * ")" * }
          if$
        }
        {
          location empty.or.unknown
            {
              date empty.or.unknown
                { " (" * city * ")" * }
                { " (" * city * ", " * date * ")" * }
              if$
            }
            {
              date empty.or.unknown
                { " (" * location * ")" * }
                { " (" * location * ", " * date * ")" * }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION { tie.or.space.connect }
{
  duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION { either.or.check }
{
  empty.or.unknown
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION { format.bvolume }
{
  % jtb: If there is a series, this is added and the volume trails after it.
  % jtb: Otherwise, "Vol" is Capitalized.

  volume empty.or.unknown
    { "" }
    {
      series empty.or.unknown
        { "Vol.~\bibinfo{volume}{" volume "}" * *}
        { "\bibinfo{series}{" series "}, " * *
          "Vol.~\bibinfo{volume}{" volume "}" * * *}
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.bvolume.noseries }
{
  volume empty.or.unknown
    { "" }
    { "Vol.~\bibinfo{volume}{" volume "}" * *
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.series }
{
  series empty.or.unknown
    {""}
    {" \emph{(\bibinfo{series}{" * series "}" *
     volume empty.or.unknown
       {
         number empty.or.unknown
            {")}" *}
            {", \bibinfo{number}{" number "})}" * * *}
          if$
       }
       {", Vol.~\bibinfo{volume}{" volume "})}" * * *
        "volume and number" number either.or.check
       }
     if$
    }
  if$
}

FUNCTION { format.number.series }
{
  volume empty.or.unknown
    {
      number empty.or.unknown
        {
          volume empty.or.unknown
          { "" }
          {
            series empty.or.unknown
              { "" }
              { " (\bibinfo{series}{" series * "})" * }
            if$
          }
          if$
        }                                       %    { series field.or.null }
        {
          output.state mid.sentence =
            { "Number" }                        % gnp - changed to mixed case always
            { "Number" }
          if$
          number tie.or.space.connect series empty.or.unknown
            { "there's a number but no series in " cite$ * warning$ }
            { " in \bibinfo{series}{" * series * "}" * }
          if$
        }
      if$
    }
    {
      ""
    }
  if$
}

FUNCTION { multi.page.check }
{
  't :=
  #0 'multiresult :=
    { multiresult not
      t empty.or.unknown not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION { format.pages }
{
  pages empty.or.unknown
    { "" }
    { "\bibinfo{pages}{"
      pages multi.page.check
        { pages n.dashify } % gnp - removed () % jtb: removed pp.
        { pages }
      if$
      * "}" *
    }
  if$
}

FUNCTION { format.pages.check.without.articleno }
{ %% format pages field only if articleno is absent
  %% Stack out: pages-specification
  numpages missing$ pages missing$ and
    { "page numbers missing in both pages and numpages fields in " cite$ * warning$ }
    { }
  if$

  articleno empty.or.unknown eid empty.or.unknown and
    {
      pages missing$
        {
	   numpages empty.or.unknown
	     {""}
             { "\bibinfo{numpages}{" numpages * "}~pages" * }
	  if$
	}
        { format.pages }
      if$
    }
    { "" }
  if$
}

FUNCTION { format.pages.check }
{
  pages empty.or.unknown
    { "page numbers missing in " cite$ * warning$ "" }
    { pages n.dashify }
  if$
}

FUNCTION { format.bookpages }
{
  bookpages empty.or.unknown
    { "" }
    { bookpages "book pages" tie.or.space.connect }
  if$
}

FUNCTION { format.named.pages }
{
  pages empty.or.unknown
    { "" }
    { format.pages "pages" tie.or.space.connect }
  if$
}

%
% Changed by Boris Veytsman, 2011-03-13
% Now the word "pages" is printed even if
% there field pages is not empty.
%

FUNCTION { format.page.count }
{
  page.count empty.or.unknown
    { "" }
    { "\bibinfo{numpages}{" page.count * "}~pages" * }
  if$
}

FUNCTION { format.articleno.numpages }
{
  %% There are seven possible outputs, depending on which fields are set.
  %%
  %% These four are handled here:
  %%
  %%     articleno, numpages, pages     -> "Article articleno-value, numpages-value pages"
  %%     articleno, numpages            -> "Article articleno-value, numpages-value pages"
  %%     articleno, pages               -> "Article articleno-value, reduced-pages-value pages"
  %%     articleno                      -> "Article articleno-value" and warn about missing numpages
  %%
  %% The remaining three have already been handled by
  %% format.pages.check.without.articleno:
  %%
  %%     numpages, pages                -> "pages-value"
  %%     numpages                       -> "numpages-value"
  %%     pages                          -> "pages-value"
  %%
  %% We no longer issue warninig when missing articleno, but having numpages

  articleno empty.or.unknown eid empty.or.unknown and
    {
%%      numpages empty.or.unknown
%%        { }
%%        { "numpages field, but no articleno or eid field, in "
%%          cite$ * warning$ }
%%      if$
      ""
    }
    {
      numpages empty.or.unknown
        {
          pages empty.or.unknown
            {
              "articleno or eid, but no pages or numpages field in "
                 cite$ * warning$
              "" 'page.count :=
            }
            { reduce.pages.to.page.count }
          if$
        }
        { numpages 'page.count := }
      if$

      %% The Article number is now handled in format.day.month.year because
      %% ACM prefers the style "Digital Libraries 12, 3, Article 5 (July 2008)"
      %% over "Digital Libraries 12, 3 (July 2008), Article 5"
      %% format.articleno output
      format.page.count
    }
  if$
}

FUNCTION {calc.format.page.count}
{
  numpages empty.or.unknown
   {
     pages empty.or.unknown
        {
        "" 'page.count :=
        }
        { reduce.pages.to.page.count }
     if$
   }
   { numpages 'page.count := }
  if$
  format.page.count
}


FUNCTION { journal.canon.abbrev }
{
  % Returns a canonical abbreviation for 'journal', or else 'journal'
  % unchanged.
  journal "ACM Computing Surveys"                                                                       = { "Comput. Surveys"                                 } {
  journal "{ACM} Computing Surveys"                                                                     = { "Comput. Surveys"                                 } {
  journal "ACM Transactions on Mathematical Software"                                                   = { "ACM Trans. Math. Software"                       } {
  journal "{ACM} Transactions on Mathematical Software"                                                 = { "ACM Trans. Math. Software"                       } {
  journal "ACM SIGNUM Newsletter"                                                                       = { "ACM SIGNUM Newslett."                            } {
  journal "ACM {SIGNUM} Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} SIGNUM Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} {SIGNUM} Newsletter"                                                                   = { "ACM SIGNUM Newslett."                            } {
  journal "American Journal of Sociology"                                                               = { "Amer. J. Sociology"                              } {
  journal "American Mathematical Monthly"                                                               = { "Amer. Math. Monthly"                             } {
  journal "American Mathematical Society Translations"                                                  = { "Amer. Math. Soc. Transl."                        } {
  journal "Applied Mathematics and Computation"                                                         = { "Appl. Math. Comput."                             } {
  journal "British Journal of Mathematical and Statistical Psychology"                                  = { "Brit. J. Math. Statist. Psych."                  } {
  journal "Bulletin of the American Mathematical Society"                                               = { "Bull. Amer. Math. Soc."                          } {
  journal "Canadian Mathematical Bulletin"                                                              = { "Canad. Math. Bull."                              } {
  journal "Communications of the ACM"                                                                   = { "Commun. ACM"                                     } {
  journal "Communications of the {ACM}"                                                                 = { "Commun. ACM"                                     } {
  journal "Computers and Structures"                                                                    = { "Comput. \& Structures"                           } {
  journal "Contemporary Mathematics"                                                                    = { "Contemp. Math."                                  } {
  journal "Crelle's Journal"                                                                            = { "Crelle's J."                                     } {
  journal "Giornale di Mathematiche"                                                                    = { "Giorn. Mat."                                     } {
  journal "IEEE Transactions on Aerospace and Electronic Systems"                                       = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "{IEEE} Transactions on Aerospace and Electronic Systems"                                     = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "IEEE Transactions on Automatic Control"                                                      = { "IEEE Trans. Automat. Control"                    } {
  journal "{IEEE} Transactions on Automatic Control"                                                    = { "IEEE Trans. Automat. Control"                    } {
  journal "IEEE Transactions on Computers"                                                              = { "IEEE Trans. Comput."                             } {
  journal "{IEEE} Transactions on Computers"                                                            = { "IEEE Trans. Comput."                             } {
  journal "IMA Journal of Numerical Analysis"                                                           = { "IMA J. Numer. Anal."                             } {
  journal "{IMA} Journal of Numerical Analysis"                                                         = { "IMA J. Numer. Anal."                             } {
  journal "Information Processing Letters"                                                              = { "Inform. Process. Lett."                          } {
  journal "International Journal for Numerical Methods in Engineering"                                  = { "Internat. J. Numer. Methods Engrg."              } {
  journal "International Journal of Control"                                                            = { "Internat. J. Control"                            } {
  journal "International Journal of Supercomputing Applications"                                        = { "Internat. J. Supercomputing Applic."             } {
  journal "Journal of Computational Physics"                                                            = { "J. Comput. Phys."                                } {
  journal "Journal of Computational and Applied Mathematics"                                            = { "J. Comput. Appl. Math."                          } {
  journal "Journal of Computer and System Sciences"                                                     = { "J. Comput. System Sci."                          } {
  journal "Journal of Mathematical Analysis and Applications"                                           = { "J. Math. Anal. Appl."                            } {
  journal "Journal of Mathematical Physics"                                                             = { "J. Math. Phys."                                  } {
  journal "Journal of Parallel and Distributed Computing"                                               = { "J. Parallel and Distrib. Comput."                } {
  journal "Journal of Research of the National Bureau of Standards"                                     = { "J. Res. Nat. Bur. Standards"                     } {
  journal "Journal of VLSI and Computer Systems"                                                        = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of {VLSI} and Computer Systems"                                                      = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of the ACM"                                                                          = { "J. ACM"                                          } {
  journal "Journal of the American Statistical Association"                                             = { "J. Amer. Statist. Assoc."                        } {
  journal "Journal of the Institute of Mathematics and its Applications"                                = { "J. Inst. Math. Appl."                            } {
  journal "Journal of the Society for Industrial and Applied Mathematics"                               = { "J. Soc. Indust. Appl. Math."                     } {
  journal "Journal of the Society for Industrial and Applied Mathematics, Series B, Numerical Analysis" = { "J. Soc. Indust. Appl. Math. Ser. B Numer. Anal." } {
  journal "Linear Algebra and its Applications"                                                         = { "Linear Algebra Appl."                            } {
  journal "Mathematica Scandinavica"                                                                    = { "Math. Scand."                                    } {
  journal "Mathematical Tables and Other Aids to Computation"                                           = { "Math. Tables Aids Comput."                       } {
  journal "Mathematics of Computation"                                                                  = { "Math. Comp."                                     } {
  journal "Mathematische Annalen"                                                                       = { "Math. Ann."                                      } {
  journal "Numerische Mathematik"                                                                       = { "Numer. Math."                                    } {
  journal "Pacific Journal of Mathematics"                                                              = { "Pacific J. Math."                                } {
  journal "Parallel Computing"                                                                          = { "Parallel Comput."                                } {
  journal "Philosophical Magazine"                                                                      = { "Philos. Mag."                                    } {
  journal "Proceedings of the American Mathematical Society"                                            = { "Proc. Amer. Math. Soc."                          } {
  journal "Proceedings of the IEEE"                                                                     = { "Proc. IEEE"                                      } {
  journal "Proceedings of the {IEEE}"                                                                   = { "Proc. IEEE"                                      } {
  journal "Proceedings of the National Academy of Sciences of the USA"                                  = { "Proc. Nat. Acad. Sci. U. S. A."                  } {
  journal "Quarterly Journal of Mathematics, Oxford, Series (2)"                                        = { "Quart. J. Math. Oxford Ser. (2)"                 } {
  journal "Quarterly of Applied Mathematics"                                                            = { "Quart. Appl. Math."                              } {
  journal "Review of the International Statisical Institute"                                            = { "Rev. Inst. Internat. Statist."                   } {
  journal "SIAM Journal on Algebraic and Discrete Methods"                                              = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "{SIAM} Journal on Algebraic and Discrete Methods"                                            = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "SIAM Journal on Applied Mathematics"                                                         = { "SIAM J. Appl. Math."                             } {
  journal "{SIAM} Journal on Applied Mathematics"                                                       = { "SIAM J. Appl. Math."                             } {
  journal "SIAM Journal on Computing"                                                                   = { "SIAM J. Comput."                                 } {
  journal "{SIAM} Journal on Computing"                                                                 = { "SIAM J. Comput."                                 } {
  journal "SIAM Journal on Matrix Analysis and Applications"                                            = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "{SIAM} Journal on Matrix Analysis and Applications"                                          = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "SIAM Journal on Numerical Analysis"                                                          = { "SIAM J. Numer. Anal."                            } {
  journal "{SIAM} Journal on Numerical Analysis"                                                        = { "SIAM J. Numer. Anal."                            } {
  journal "SIAM Journal on Scientific and Statistical Computing"                                        = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "{SIAM} Journal on Scientific and Statistical Computing"                                      = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "SIAM Review"                                                                                 = { "SIAM Rev."                                       } {
  journal "{SIAM} Review"                                                                               = { "SIAM Rev."                                       } {
  journal "Software Practice and Experience"                                                            = { "Software Prac. Experience"                       } {
  journal "Statistical Science"                                                                         = { "Statist. Sci."                                   } {
  journal "The Computer Journal"                                                                        = { "Comput. J."                                      } {
  journal "Transactions of the American Mathematical Society"                                           = { "Trans. Amer. Math. Soc."                         } {
  journal "USSR Computational Mathematics and Mathematical Physics"                                     = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "{USSR} Computational Mathematics and Mathematical Physics"                                   = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "Zeitschrift fur Angewandte Mathematik und Mechanik"                                          = { "Z. Angew. Math. Mech."                           } {
  journal "Zeitschrift fur Angewandte Mathematik und Physik"                                            = { "Z. Angew. Math. Phys."                           } {
  journal
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
}

FUNCTION { format.journal.volume.number.day.month.year }
{
  % By Young (and Spencer)
  % GNP - fixed bugs with missing volume, number, and/or pages
  %
  % Format journal, volume, number, pages for article types.
  %
  journal empty.or.unknown
    { "no journal in " cite$ * warning$ "" }
    { "\bibinfo{journal}{"
      journal.canon.abbrev emphasize *
      "}" * }
  if$

  number empty.or.unknown
    {
      volume empty.or.unknown
        { "no number and no volume in " cite$ * warning$ "" * }
        { " " * " \bibinfo{volume}{" * volume * "}" * }
      if$
    }
    {
      volume empty.or.unknown
        {
          "unusual to have number, but no volume, for " cite$ * warning$
          " \bibinfo{number}{" * number * "}" *
        }
        { " \bibinfo{volume}{" * volume  * "}, \bibinfo{number}{" *
          number * "}" *}
      if$
    }
  if$
  after.block 'output.state :=

  % Sometimes proceedings are published in journals
  % In this case we do not want to put year, day and month here

  type$ "inproceedings" =
    { }
    {format.day.month.year * }
  if$
}

FUNCTION { format.chapter.pages }
{
  chapter empty.or.unknown
    'format.pages
    { type empty.or.unknown
        { "Chapter" } % gnp - changed to mixed case
        { type "t" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty.or.unknown
        {"page numbers missing in " cite$ * warning$} % gnp - added check
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION { format.in.emphasize.booktitle }
{ % jtb: format for collections or proceedings not appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In " format.emphasize.booktitle * }
  if$
}

FUNCTION { format.in.booktitle }
{ % jtb: format for proceedings appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In \bibinfo{booktitle}{" booktitle * "}" * }
  if$
}

FUNCTION { format.in.ed.booktitle }
{
  booktitle empty.or.unknown
  { "" }
  { editor empty.or.unknown
    { "In " format.emphasize.booktitle * }
                % jtb: swapped editor location
    { "In " format.emphasize.booktitle * ", " * format.editors.fml * }
    if$
  }
  if$
}

FUNCTION { format.thesis.type }
{ % call with default type on stack top
  type empty.or.unknown
    'skip$    % use default type
    {
      pop$    % discard default type
      % NO: it is silly to have to brace protect every degree type!:  type "t" change.case$
      type
    }
  if$
}

FUNCTION { format.tr.number }
{
  "\bibinfo{type}{"
  type empty.or.unknown
    { "{T}echnical {R}eport" }
    'type
  if$
  "}" * *
  number empty.or.unknown
    { "t" change.case$ }
    %% LOOKS BAD: { "." * number tie.or.space.connect }
    %% Prefer "Research report RJ687." to "Research report. RJ687."
    { number tie.or.space.connect }
  if$
}

FUNCTION { format.advisor }
{
  advisor empty.or.unknown
    { "" }
    { "Advisor(s) " advisor * }
  if$
}

FUNCTION { format.article.crossref }
{ "See"
  "\citeN{" * crossref * "}" *
}

FUNCTION { format.crossref.editor }
{
  editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al\mbox{.}" * }         % jrh: avoid spacing problems
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION { format.book.crossref }
{
  volume empty.or.unknown
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect % gnp - changed to mixed case
      " of " *
    }
  if$
  editor empty.or.unknown
  editor field.or.null author field.or.null =
  or
    { key empty.or.unknown
    { series empty.or.unknown
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series emphasize * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.incoll.inproc.crossref }
{ "See"
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.lab.names }
{
  % format.lab.names:
  %
  % determines "short" names for the abbreviated author information.
  % "Long" labels are created in calc.label, using the routine my.full.label
  % to format author and editor fields.
  %
  % There are 4 cases for labels.   (n=3 in the example)
  % a) one author             Foo
  % b) one to n               Foo, Bar and Baz
  % c) use of "and others"    Foo, Bar et al.
  % d) more than n            Foo et al.

  's :=
  s num.names$ 'numnames :=
  numnames #2 >    % change number to number of others allowed before
                   % forcing "et al".
    { s #1 "{vv~}{ll}" format.name$ " et~al\mbox{.}" * } % jrh: \mbox{} added
    {
      numnames #1 - 'namesleft :=
      #2 'nameptr :=
      s #1 "{vv~}{ll}" format.name$
        { namesleft #0 > }
        { nameptr numnames =
            { s nameptr "{ff }{vv }{ll}{ jj}" format.name$ "others" =
                { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
                { " and " * s nameptr "{vv~}{ll}" format.name$ * }
              if$
            }
            { ", " * s nameptr "{vv~}{ll}" format.name$ * }
          if$
          nameptr #1 + 'nameptr :=
          namesleft #1 - 'namesleft :=
        }
      while$
    }
  if$
}

FUNCTION { author.key.label }
{
  author empty.or.unknown
    { key empty.or.unknown
          { "no key, author in " cite$ * warning$
            cite$ #1 #3 substring$ }
         'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if editor is null.
  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "no key, editor or organization in " cite$ * warning$
              cite$ #1 #3 substring$ }
            'key
          if$
        }
        { organization }
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION { author.editor.key.label }
{
  author empty.or.unknown
    { editor empty.or.unknown
          { key empty.or.unknown
               { "no key, author, or editor in " cite$ * warning$
                 cite$ #1 #3 substring$ }
             'key
           if$
         }
          { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { author.editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if author is null.
  author empty.or.unknown
    { editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
               { "no key, author, editor or organization in " cite$ * warning$
                 cite$ #1 #3 substring$ }
               'key
              if$
            }
            { organization }
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

% Calculate label and leave it on stack
FUNCTION { calc.basic.label }
{
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.key.organization.label
        { type$ "manual" =
            'author.editor.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  duplicate$
  year empty.or.unknown
    { date empty.or.unknown
        { "{[n.\,d.]}" }
	{ date field.or.null purify$ #1 #4 substring$}
      if$
    }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  *
  'basic.label.year :=
}

FUNCTION { calc.label }
{
  % Changed - GNP. See also author.editor.organization.sort, editor.organization.sort
  % Form label for BibTeX entry. The classification of which fields are used
  % for which type of entry (book, inbook, etc.) are taken from alpha.bst.
  % The change here from newapa is to also include organization as a
  % citation label if author or editor is missing.

  calc.basic.label

  author empty.or.unknown  % generate the full label citation information.
    {
      editor empty.or.unknown
        {
          organization empty.or.unknown
            {
              key empty.or.unknown
                {
                  "no author, editor, organization, or key in " cite$ * warning$
                  "??"
                }
                { key }
              if$
            }
            { organization }
          if$
        }
        { editor my.full.label }
      if$
    }
    { author my.full.label }
  if$

  % leave label on the stack, to be popped when required.

  "}{" * swap$ * "}{" *
  %  year field.or.null purify$ #-1 #4 substring$ *
  %
  % save the year for sort processing afterwards (adding a, b, c, etc.)
  %
  year empty.or.unknown
    { date empty.or.unknown
        { "{[n.\,d.]}" }
	{ date field.or.null purify$ #1 #4 substring$}
      if$
    }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  'label.year :=
}


FUNCTION { output.bibitem }
{
  newline$
  "\bibitem[" write$
  calc.basic.label write$
  "(" write$
  sort.year write$
  ")" write$
  "]%" writeln
  "        {" write$
  cite$ write$
  "}" writeln
  ""
  before.all 'output.state :=
}


FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint }
{ % enter and return with stack empty
  %% We switch now from buffered output to output of complete lines, so
  %% that the Issue .. URL data have their own lines, and are less likely
  %% to be line-wrapped by BibTeX's short-sighted algorithm, which wraps
  %% lines longer than 79 characters, backtracking to what it thinks is
  %% a break point in the string.  Any such wrapping MUST be undone to
  %% prevent percent-newline from appearing in DOIs and URLs.  The
  %% output data are intentionally wrapped in \showxxx{} macros at
  %% beginning of line, and that supply their own punctuation (if they
  %% are not defined to suppress output entirely), to make it easier for
  %% other software to recover them from .bbl files.
  %%
  %% It also makes it possible to later change the macro definitions
  %% to suppress particular output values, or alter their appearance.
  %%
  %% Note that it is possible for theses, technical reports, and
  %% manuals to have ISBNs, and anything that has an ISBN may also
  %% have an ISSN.  When there are no values for these keys, there
  %% is no output generated for them here.

  "\newblock" writeln
  after.block 'output.state :=

  output.issue
  output.isbn
  output.coden  % CODEN is functionally like ISSN, so output them sequentially
  output.issn
  output.lccn
  output.doi    % DOI is ALWAYS last according to CrossRef DOI documentation
  output.eprint
  output.url    % but ACM wants URL last
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note
    }
  if$
  ""
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note.check }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note.check
    }
  if$
  ""
}

FUNCTION { article }
{
  output.bibitem

  author empty.or.unknown
    {
      editor empty.or.unknown
        { "neither author and editor supplied for " cite$ * warning$ }
        { format.editors "editor" output.check }
      if$
    }
    { format.authors "author" output.check }
  if$

  author format.no.key output       % added
  output.year.check                 % added
  new.block
  format.articletitle "title" output.check
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$

  crossref missing$
    { format.journal.volume.number.day.month.year output}
    {
      "cross reference in @Article{...} is unusual" warning$
      format.article.crossref output.nonnull
    }
  if$

  format.pages.check.without.articleno output
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { book }
{
  output.bibitem
  author empty.or.unknown
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check       % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      fin.sentence
      pages empty.or.unknown
        { format.bookpages }    % use bookpages when pages empty
        { format.pages.check "pages" tie.or.space.connect }
      if$
      output
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { booklet }
{
  output.bibitem
  format.authors output
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title "title" output.check
  new.block
    howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inbook }
{
  output.bibitem
  author empty.or.unknown
    { format.editors
      "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      format.bookpages output
      format.chapter.pages
      "chapter and pages" output.check  % jtb: moved from before publisher
    }
    {
      format.bookpages output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { incollection }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output       % added
  output.year.check              % added
  new.block
  format.articletitle "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence                % jtb: start a new sentence for series/volume
      format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check      % jtb: require address
      format.bookpages output
      format.chapter.pages output % gnp - was special.output.nonnull
                                  % left out comma before page numbers
                                  % jtb: moved from before publisher
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inproceedings }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  new.block
  format.articletitle "title" output.check
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output.dot.space }
  if$
  crossref missing$
    {
      journal missing$          % jtb: proceedings appearing in journals
        { format.in.emphasize.booktitle format.city "booktitle"  output.check.dot.space
          format.series output.removenospace
          format.editors.fml output % BV 2011/09/27 Moved dot to comma
          series empty.or.unknown
              { format.bvolume.noseries output }
              {}
          if$
          new.sentence
          organization output
          publisher "publisher" bibinfo.output.check % jtb: require publisher (?)
          address "address" bibinfo.output.check  % jtb: require address
          format.bookpages output
        }
        {
           format.in.booktitle format.city "booktitle" output.check
           format.editors.fml output
           new.sentence
           format.journal.volume.number.day.month.year output
        }
      if$
      format.articleno output
      format.pages.check.without.articleno output
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.articleno output
      format.pages.check.without.articleno output
    }
  if$
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { conference } { inproceedings }

FUNCTION { manual }
{
  output.bibitem
  author empty.or.unknown
    { editor empty.or.unknown
      { organization "organization" output.check
        organization format.key output }  % if all else fails, use key
      { format.editors "author and editor" output.check }
      if$
    }
    { format.authors output.nonnull }
    if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  organization address new.block.checkb
  % jtb: back to normal style: organization, address
  organization "organization" output.check
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { mastersthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Master's\ thesis}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { misc }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  title howpublished new.block.checkb
  format.title output
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { online } { manual }

FUNCTION { game } { manual }

FUNCTION { artifactsoftware } { manual }

FUNCTION { artifactdataset } { manual }

FUNCTION { software } { manual }

FUNCTION { dataset } { manual }

FUNCTION { phdthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Ph.\,D. Dissertation}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION {format.date}
{ year empty.or.unknown
    { month empty.or.unknown
        {
          ""                    % output empty date if year/month both empty
          day empty.or.unknown
            {  }
            { "there's a day but no month or year in " cite$ * warning$ }
          if$
        }
        { "there's a month but no year in " cite$ * warning$
          month
          day empty.or.unknown
            { }
            { " " * day * }
          if$
        }
      if$
    }
    { month empty.or.unknown
        {
          year                  % output only year if month empty
          day empty.or.unknown
            {  }
            { "there's a day and year but no month in " cite$ * warning$ }
          if$
        }
        {
          month " " *
          day empty.or.unknown
            { }
            { day * ", " * }
          if$
          year *
        }
      if$
    }
  if$
}

FUNCTION {new.block.checka}
{
  empty.or.unknown
    'skip$
    'new.block
  if$
}

FUNCTION { periodical }
{
  output.bibitem
  editor empty.or.unknown
    { organization output }
    { format.editors output.nonnull }
  if$
  new.block
  output.year.check
  new.sentence
  format.articletitle "title" output.check
  format.journal.volume.number.day.month.year output
  calc.format.page.count output
  fin.entry
}

FUNCTION { proceedings }
{
  output.bibitem
  editor empty.or.unknown
    { organization output
      organization format.key output }  % gnp - changed from author format.key
    { format.editors output.nonnull }
  if$
  % author format.key output             % gnp - removed (should be either
  %                                        editor or organization
  output.year.check                    % added (newapa)
  new.block
  format.btitle format.city "title" output.check        % jtb: added city
  new.sentence
  format.bvolume output
  format.number.series output
  new.sentence
  organization output
  % jtb: normal order: publisher, address
  publisher empty.or.unknown
     { }
     { "\bibinfo{publisher}{" publisher * "}" * output }
  if$
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { collection } { proceedings }

FUNCTION { techreport }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output             % added
  output.year.check                    % added
  new.block
  format.btitle "title" output.check
  new.block
%   format.tr.number output               % jtb: moved month ...
  format.tr.number output new.sentence    % Gerry  - need dot 2011/09/28
  institution "institution" bibinfo.output.check
  address empty.or.unknown
    { }
    { "\bibinfo{address}{" address "}" * * output }
  if$
  new.sentence
  format.named.pages output
  % ACM omits year at end in transactions style
  % format.day.month.year output.nonnull.dot.space  % jtb: ... to here (no parens)
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { unpublished }
{
  output.bibitem
  format.authors
  "author" output.check
  author format.key output              % added
  output.year.check                     % added
  new.block
  format.title "title" output.check
  fin.sentence
  output.day.month.year                 % UTAH
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note.check
  fin.entry
}

FUNCTION { default.type } { misc }

%%% ACM journal-style month definitions: full name if 1--5 letters, else
%%% abbreviation of 3 or 4 characters and a dot

MACRO {jan}             {"Jan."}

MACRO {feb}             {"Feb."}

MACRO {mar}             {"March"}

MACRO {apr}             {"April"}

MACRO {may}             {"May"}

MACRO {jun}             {"June"}

MACRO {jul}             {"July"}

MACRO {aug}             {"Aug."}

MACRO {sep}             {"Sept."}

MACRO {oct}             {"Oct."}

MACRO {nov}             {"Nov."}

MACRO {dec}             {"Dec."}

%%% ACM journal names

MACRO {cie}  {"ACM Computers in Entertainment"}
MACRO {csur}  {"ACM Computing Surveys"}
MACRO {dgov}  {"Digital Government: Research and Practice"}
MACRO {dtrap}  {"Digital Threats: Research and Practice"}
MACRO {health}  {"ACM Transactions on Computing for Healthcare"}
MACRO {imwut}  {"PACM on Interactive, Mobile, Wearable and Ubiquitous Technologies"}
MACRO {jacm}  {"Journal of the ACM"}
MACRO {jdiq}  {"ACM Journal of Data and Information Quality"}
MACRO {jea}  {"ACM Journal of Experimental Algorithmics"}
MACRO {jeric}  {"ACM Journal of Educational Resources in Computing"}
MACRO {jetc}  {"ACM Journal on Emerging Technologies in Computing Systems"}
MACRO {jocch}  {"ACM Journal on Computing and Cultural Heritage"}
MACRO {pacmcgit}  {"Proceedings of the ACM on Computer Graphics and Interactive Techniques"}
MACRO {pacmhci}  {"PACM on Human-Computer Interaction"}
MACRO {pacmpl}  {"PACM on Programming Languages"}
MACRO {pomacs}  {"PACM on Measurement and Analysis of Computing Systems"}
MACRO {taas}  {"ACM Transactions on Autonomous and Adaptive Systems"}
MACRO {taccess}  {"ACM Transactions on Accessible Computing"}
MACRO {taco}  {"ACM Transactions on Architecture and Code Optimization"}
MACRO {talg}  {"ACM Transactions on Algorithms"}
MACRO {tallip}  {"ACM Transactions on Asian and Low-Resource Language Information Processing"}
MACRO {tap}  {"ACM Transactions on Applied Perception"}
MACRO {tcps}  {"ACM Transactions on Cyber-Physical Systems"}
MACRO {tds}  {"ACM/IMS Transactions on Data Science"}
MACRO {teac}  {"ACM Transactions on Economics and Computation"}
MACRO {tecs}  {"ACM Transactions on Embedded Computing Systems"}
MACRO {telo}  {"ACM Transactions on Evolutionary Learning"}
MACRO {thri}  {"ACM Transactions on Human-Robot Interaction"}
MACRO {tiis}  {"ACM Transactions on Interactive Intelligent Systems"}
MACRO {tiot}  {"ACM Transactions on Internet of Things"}
MACRO {tissec}  {"ACM Transactions on Information and System Security"}
MACRO {tist}  {"ACM Transactions on Intelligent Systems and Technology"}
MACRO {tkdd}  {"ACM Transactions on Knowledge Discovery from Data"}
MACRO {tmis}  {"ACM Transactions on Management Information Systems"}
MACRO {toce}  {"ACM Transactions on Computing Education"}
MACRO {tochi}  {"ACM Transactions on Computer-Human Interaction"}
MACRO {tocl}  {"ACM Transactions on Computational Logic"}
MACRO {tocs}  {"ACM Transactions on Computer Systems"}
MACRO {toct}  {"ACM Transactions on Computation Theory"}
MACRO {todaes}  {"ACM Transactions on Design Automation of Electronic Systems"}
MACRO {tods}  {"ACM Transactions on Database Systems"}
MACRO {tog}  {"ACM Transactions on Graphics"}
MACRO {tois}  {"ACM Transactions on Information Systems"}
MACRO {toit}  {"ACM Transactions on Internet Technology"}
MACRO {tomacs}  {"ACM Transactions on Modeling and Computer Simulation"}
MACRO {tomm}   {"ACM Transactions on Multimedia Computing, Communications and Applications"}
MACRO {tompecs}  {"ACM Transactions on Modeling and Performance Evaluation of Computing Systems"}
MACRO {toms}  {"ACM Transactions on Mathematical Software"}
MACRO {topc}  {"ACM Transactions on Parallel Computing"}
MACRO {toplas}  {"ACM Transactions on Programming Languages and Systems"}
MACRO {tops}  {"ACM Transactions on Privacy and Security"}
MACRO {tos}  {"ACM Transactions on Storage"}
MACRO {tosem}  {"ACM Transactions on Software Engineering and Methodology"}
MACRO {tosn}  {"ACM Transactions on Sensor Networks"}
MACRO {tqc}  {"ACM Transactions on Quantum Computing"}
MACRO {trets}  {"ACM Transactions on Reconfigurable Technology and Systems"}
MACRO {tsas}  {"ACM Transactions on Spatial Algorithms and Systems"}
MACRO {tsc}  {"ACM Transactions on Social Computing"}
MACRO {tslp}  {"ACM Transactions on Speech and Language Processing"}
MACRO {tweb}  {"ACM Transactions on the Web"}

%%% Some traditional macros
MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {tcs} {"Theoretical Computer Science"}



READ

FUNCTION { sortify }
{
  purify$
  "l" change.case$
}

FUNCTION { chop.word }
{
  's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION { sort.format.names }
{
  's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
          { "   " * }
         'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
          { " et~al" * }
          { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION { sort.format.title }
{
  't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION { author.sort }
{
  author empty.or.unknown
    { key empty.or.unknown
         { "to sort, need author or key in " cite$ * warning$
           "" }
         { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { author.editor.sort }
{
  author empty.or.unknown
    {
      editor empty.or.unknown
         {
           key empty.or.unknown
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { editor.organization.sort }
{
  % added - GNP. Stack editor or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "to sort, need editor, organization, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { organization sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION { author.editor.organization.sort }
{
  % added - GNP. Stack author or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  author empty.or.unknown
    {
      editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
                { "to sort, need author, editor, or key in " cite$ * warning$
                ""
                }
                { key sortify }
              if$
            }
            { organization sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { presort }
{
  % Presort creates the bibentry's label via a call to calc.label, and then
  % sorts the entries based on entry type. Chicago.bst adds support for
  % including organizations as the sort key; the following is stolen from
  % alpha.bst.

  calc.label
  basic.label.year
  swap$
  "    "
  swap$
  * *
  "    "
  *
  sortify
  year field.or.null purify$ #-1 #4 substring$ * % add year
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.sort
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.organization.sort
        { type$ "manual" =
            'author.editor.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  #1 entry.max$ substring$        % added for newapa
  'sort.label :=                  % added for newapa
  sort.label                      % added for newapa
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}



ITERATE { presort }

SORT             % by label, year, author/editor, title

% From plainnat.bst
STRINGS { longest.label }

INTEGERS { longest.label.width number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}



FUNCTION { initialize.extra.label.stuff }
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION { forward.pass }
{
  % Pass through all entries, comparing current entry to last one.
  % Need to concatenate year to the stack (done by calc.label) to determine
  % if two entries are the same (see presort)

  last.label
  calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
  #1 entry.max$ substring$ =     % are they equal?
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
       #1 entry.max$ substring$ 'last.label := % assign to last.label
     }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION { reverse.pass }
{
  next.extra "b" =
    { "a" 'extra.label := }
     'skip$
  if$
  label.year extra.label * 'sort.year :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}
EXECUTE {initialize.longest.label}


ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION { bib.sort.order }
{
  sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE { bib.sort.order }

SORT             % by sort.label, year, title --- giving final bib. order.

FUNCTION { begin.bib }
{
  %% Set to #0 show 13-digit ISBN in preference to 10-digit ISBN.
  %% Set to #1 to show both 10-digit and 13-digit ISBNs.
  #1 'show-isbn-10-and-13 :=

  "%%% -*-BibTeX-*-" writeln
  "%%% Do NOT edit. File created by BibTeX with style" writeln
  "%%% ACM-Reference-Format-Journals [18-Jan-2012]." writeln
  "" writeln

  preamble$ empty.or.unknown
    'skip$
    { preamble$ writeln }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" * writeln
  ""                                                                         writeln
  "%%% ====================================================================" writeln
  "%%% NOTE TO THE USER: you can override these defaults by providing"       writeln
  "%%% customized versions of any of these macros before the \bibliography"  writeln
  "%%% command.  Each of them MUST provide its own final punctuation,"       writeln
  "%%% except for \shownote{} and \showURL{}.  The latter two"  writeln
  "%%% do not use final punctuation, in order to avoid confusing it with"    writeln
  "%%% the Web address."                                                     writeln
  "%%%"                                                                      writeln
  "%%% To suppress output of a particular field, define its macro to expand" writeln
  "%%% to an empty string, or better, \unskip, like this:"                   writeln
  "%%%"                                                                      writeln
  "%%% \newcommand{\showURL}[1]{\unskip}   % LaTeX syntax"                   writeln
  "%%%"                                                                      writeln
  "%%% \def \showURL #1{\unskip}           % plain TeX syntax"               writeln
  "%%%"                                                                      writeln
  "%%% ====================================================================" writeln
  ""                                                                         writeln

  %% ACM publications do not use CODEN, ISSN, and LCCN data, so their default
  %% macro wrappers expand to \unskip, discarding their values and unwanted
  %% space.
  %%
  %% For other publications, prior definitions like these may be useful:
  %%
  %%     Plain TeX:
  %%         \def \showCODEN     #1{CODEN #1.}
  %%         \def \showISSN      #1{ISSN #1.}
  %%         \def \showLCCN      #1{LCCN #1.}
  %%
  %%     LaTeX:
  %%         \newcommand{\showCODEN}[1]{CODEN #1.}
  %%         \newcommand{\showISSN}[1]#1{ISSN #1.}
  %%         \newcommand{\showLCCN}[1]{LCCN #1.}

  "\ifx \showCODEN    \undefined \def \showCODEN     #1{\unskip}     \fi" writeln
  % ACM styles omit ISBNs, but they can be included by suitable definitions of
  % \showISBNx and \showISBNxiii before the .bbl file is read
  "\ifx \showISBNx    \undefined \def \showISBNx     #1{\unskip}     \fi" writeln
  "\ifx \showISBNxiii \undefined \def \showISBNxiii  #1{\unskip}     \fi" writeln
  "\ifx \showISSN     \undefined \def \showISSN      #1{\unskip}     \fi" writeln
  "\ifx \showLCCN     \undefined \def \showLCCN      #1{\unskip}     \fi" writeln
  "\ifx \shownote     \undefined \def \shownote      #1{#1}          \fi" writeln % NB: final period supplied by add.period$ above
  "\ifx \showarticletitle \undefined \def \showarticletitle #1{#1}   \fi" writeln
  "\ifx \showURL      \undefined \def \showURL       {\relax}        \fi" writeln
  "% The following commands are used for tagged output and should be " writeln
  "% invisible to TeX" writeln
  "\providecommand\bibfield[2]{#2}" writeln
  "\providecommand\bibinfo[2]{#2}" writeln
  "\providecommand\natexlab[1]{#1}" writeln
  "\providecommand\showeprint[2][]{arXiv:#2}" writeln
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION { end.bib }
{
  newline$
  "\end{thebibliography}"
  writeln
}

EXECUTE {end.bib}


==> data/2024-11-11-sess-cc.csv <==
database,script,txns,sessions,events,keys,ours (s),plume (s),ours (res),plume (res)
cockroachdb,twitter,49912,10,349088,48797,0.480572,9.413461,C,C
cockroachdb,twitter,49787,20,348236,48191,0.577446,8.286935,C,C
cockroachdb,twitter,49703,30,346672,48631,0.649319,11.108137,C,C
cockroachdb,twitter,49649,40,343584,48403,0.699349,14.111633,C,C
cockroachdb,twitter,49512,50,345332,48532,0.752224,12.637184,C,C
cockroachdb,twitter,49473,60,345449,48168,0.800221,14.604996,C,C
cockroachdb,twitter,49304,70,345437,48130,0.843126,12.647884,C,C
cockroachdb,twitter,49276,80,344531,47988,0.89566,10.046639,C,C
cockroachdb,twitter,49204,90,344112,47841,0.931065,11.834721,C,C
cockroachdb,twitter,49024,100,343521,48089,0.965408,16.675026,C,C
cockroachdb,tpcc,87311,10,2802908,602406,3.838087,26.935797,C,C
cockroachdb,tpcc,88850,20,2799594,586501,4.431901,30.207324,C,C
cockroachdb,tpcc,87697,30,2741381,574153,1.429816,7200,I,N/A
cockroachdb,tpcc,88028,40,2709111,563046,5.275868,32.539352,C,C
cockroachdb,tpcc,85538,50,2622335,549404,5.592392,35.178443,C,C
cockroachdb,tpcc,87266,60,2622739,539738,6.168386,37.856431,C,C
cockroachdb,tpcc,84903,70,2549459,529933,6.175651,44.193109,C,C
cockroachdb,tpcc,84910,80,2516729,520034,6.84954,32.039372,C,C
cockroachdb,tpcc,85513,90,2509820,512998,6.812521,33.05179,C,C
cockroachdb,tpcc,84130,100,2445652,501054,7.160805,35.774116,C,C
rocksdb,rubis,48477,10,292733,45939,0.378381,7.10769,C,C
rocksdb,rubis,47007,20,281030,45674,0.433376,8.438498,C,C
rocksdb,rubis,45794,30,272468,45784,0.48747,8.133469,C,C
rocksdb,rubis,44961,40,267262,44974,0.540378,7.94041,C,C
rocksdb,rubis,45342,50,271524,44691,0.587627,13.108024,C,C
rocksdb,rubis,45666,60,273845,44974,0.627642,17.469327,C,C
rocksdb,rubis,45753,70,274881,44807,0.676867,17.888343,C,C
rocksdb,rubis,45701,80,275456,44755,0.72698,22.876933,C,C
rocksdb,rubis,45637,90,274603,44795,0.756915,26.882857,C,C
rocksdb,rubis,45753,100,274843,44674,0.805597,31.012979,C,C
rocksdb,tpcc,84061,10,2711625,590375,3.633752,26.462485,C,C
rocksdb,tpcc,81654,20,2639767,575753,4.132649,34.890684,C,C
rocksdb,tpcc,78853,30,2532605,554636,4.499944,33.77275,C,C
rocksdb,tpcc,78531,40,2502584,539404,4.819625,35.234089,C,C
rocksdb,tpcc,76306,50,2417230,525459,5.008487,35.834167,C,C
rocksdb,tpcc,76415,60,2402817,514098,5.365987,39.927764,C,C
rocksdb,tpcc,76301,70,2361326,501676,5.662602,37.45029,C,C
rocksdb,tpcc,72906,80,2284133,490284,5.805569,40.301791,C,C
rocksdb,tpcc,74491,90,2297134,484483,6.241894,48.142236,C,C
rocksdb,tpcc,72687,100,2233514,472090,6.39017,48.960663,C,C
postgres,twitter,49906,10,348878,48328,0.472208,9.104849,C,C
postgres,twitter,49778,20,350981,48843,0.583201,8.188179,C,C
postgres,twitter,49673,30,345599,48513,0.637313,9.062521,C,C
postgres,twitter,49619,40,346707,48440,0.705863,9.230427,C,C
postgres,twitter,49570,50,347398,48927,0.759434,9.725974,C,C
postgres,twitter,49443,60,347035,48259,0.80008,9.267287,C,C
postgres,twitter,49293,70,344825,48083,0.834484,9.140808,C,C
postgres,twitter,49216,80,345691,48131,0.889641,10.232868,C,C
postgres,twitter,49124,90,344489,47928,0.92633,9.202894,C,C
postgres,twitter,49027,100,343044,47640,0.95133,9.860578,C,C
postgres,tpcc,87076,10,2776149,595568,3.775455,28.943668,C,C
postgres,tpcc,86111,20,2693424,571919,4.25145,27.761341,C,C
postgres,tpcc,85932,30,2652622,555595,4.911598,28.357107,I,I
postgres,tpcc,85173,40,2575131,534840,5.064604,27.124112,I,I
postgres,tpcc,84858,50,2519399,519947,5.500609,30.721868,C,C
postgres,tpcc,83737,60,2481155,511883,5.523177,39.901425,C,C
postgres,tpcc,82470,70,2403166,494669,5.806475,28.178935,C,C
postgres,tpcc,83133,80,2391637,483579,6.011095,30.034242,C,C
postgres,tpcc,82659,90,2337635,472417,6.188923,28.12899,C,C
postgres,tpcc,80099,100,2269541,465143,6.382281,31.855011,C,C
rocksdb,twitter,49718,10,344621,48378,0.458143,7.613256,C,C
rocksdb,twitter,49476,20,339548,48864,0.555425,8.694364,C,C
rocksdb,twitter,49231,30,335702,48720,0.618116,8.105805,C,C
rocksdb,twitter,48834,40,328358,48615,0.670141,8.423059,C,C
rocksdb,twitter,47618,50,307082,48295,0.652114,9.838677,C,C
rocksdb,twitter,47049,60,300340,48520,0.659654,10.570298,C,C
rocksdb,twitter,46877,70,299909,48174,0.702281,12.703452,C,C
rocksdb,twitter,46489,80,294692,48050,0.693014,13.710063,C,C
rocksdb,twitter,46477,90,295411,48014,0.776857,15.137976,C,C
rocksdb,twitter,46120,100,290779,47660,0.777609,15.003577,C,C
postgres,rubis,49762,10,302778,45927,0.377823,8.598099,C,C
postgres,rubis,49587,20,301849,45906,0.481527,7.727243,C,C
postgres,rubis,49371,30,300814,45531,0.554807,8.71692,C,C
postgres,rubis,49195,40,300302,44913,0.611689,8.435683,C,C
postgres,rubis,49046,50,299442,44833,0.637262,8.717922,C,C
postgres,rubis,48856,60,298471,44719,0.708299,8.696589,C,C
postgres,rubis,48706,70,298698,44574,0.778951,8.795389,C,C
postgres,rubis,48593,80,297479,44872,0.816309,9.60207,C,C
postgres,rubis,48476,90,296881,44731,0.860814,9.619252,C,C
postgres,rubis,48403,100,297615,44245,0.907548,9.560068,C,C
cockroachdb,rubis,50000,10,303496,45612,0.387866,7.659902,C,C
cockroachdb,rubis,49910,20,303452,46197,0.451633,7.438342,C,C
cockroachdb,rubis,49738,30,302216,45767,0.546447,9.050125,C,C
cockroachdb,rubis,49259,40,301296,45319,0.613065,10.160732,C,C
cockroachdb,rubis,49032,50,299392,44875,0.683409,11.398308,C,C
cockroachdb,rubis,48980,60,299275,44874,0.721447,13.845079,C,C
cockroachdb,rubis,48900,70,298904,44834,0.785126,15.790531,C,C
cockroachdb,rubis,48783,80,298104,44755,0.807742,18.342786,C,C
cockroachdb,rubis,48775,90,298761,44991,0.866413,20.946078,C,C
cockroachdb,rubis,48728,100,298425,45039,0.882189,20.651595,C,C


==> data/2024-11-11-sess-ra.csv <==
database,script,txns,sessions,events,keys,ours (s),plume (s),ours (res),plume (res)
postgres,tpcc,87076,10,2776149,595568,2.364157,32.441266,C,C
postgres,tpcc,86111,20,2693424,571919,2.293391,26.152279,C,C
postgres,tpcc,85932,30,2652622,555595,2.250238,27.555375,I,I
postgres,tpcc,85173,40,2575131,534840,2.087261,29.851546,I,I
postgres,tpcc,84858,50,2519399,519947,1.93341,30.579583,C,C
postgres,tpcc,83737,60,2481155,511883,1.922338,39.01964,C,C
postgres,tpcc,82470,70,2403166,494669,1.873611,30.844241,C,C
postgres,tpcc,83133,80,2391637,483579,1.812074,28.913503,C,C
postgres,tpcc,82659,90,2337635,472417,1.838518,33.461378,C,C
postgres,tpcc,80099,100,2269541,465143,1.678239,28.722418,C,C
postgres,rubis,49762,10,302778,45927,0.299365,8.633859,C,C
postgres,rubis,49587,20,301849,45906,0.281657,8.04234,C,C
postgres,rubis,49371,30,300814,45531,0.282745,8.653196,C,C
postgres,rubis,49195,40,300302,44913,0.286531,9.074512,C,C
postgres,rubis,49046,50,299442,44833,0.256938,8.501859,C,C
postgres,rubis,48856,60,298471,44719,0.291,9.215513,C,C
postgres,rubis,48706,70,298698,44574,0.276691,9.057805,C,C
postgres,rubis,48593,80,297479,44872,0.28107,9.647379,C,C
postgres,rubis,48476,90,296881,44731,0.28352,9.123711,C,C
postgres,rubis,48403,100,297615,44245,0.293173,9.771752,C,C
postgres,twitter,49906,10,348878,48328,0.301882,9.504493,C,C
postgres,twitter,49778,20,350981,48843,0.283867,8.302957,C,C
postgres,twitter,49673,30,345599,48513,0.29581,9.400829,C,C
postgres,twitter,49619,40,346707,48440,0.295145,9.766014,C,C
postgres,twitter,49570,50,347398,48927,0.291872,9.217567,C,C
postgres,twitter,49443,60,347035,48259,0.27963,8.668248,C,C
postgres,twitter,49293,70,344825,48083,0.288801,9.07108,C,C
postgres,twitter,49216,80,345691,48131,0.292301,10.012776,C,C
postgres,twitter,49124,90,344489,47928,0.285031,9.305149,C,C
postgres,twitter,49027,100,343044,47640,0.289774,10.170396,C,C
rocksdb,rubis,48477,10,292733,45939,0.287905,7.467512,C,C
rocksdb,rubis,47007,20,281030,45674,0.271521,9.028131,C,C
rocksdb,rubis,45794,30,272468,45784,0.265851,8.279809,C,C
rocksdb,rubis,44961,40,267262,44974,0.257462,8.016525,C,C
rocksdb,rubis,45342,50,271524,44691,0.258134,13.612431,C,C
rocksdb,rubis,45666,60,273845,44974,0.270719,17.097297,C,C
rocksdb,rubis,45753,70,274881,44807,0.265559,18.033832,C,C
rocksdb,rubis,45701,80,275456,44755,0.267926,22.197896,C,C
rocksdb,rubis,45637,90,274603,44795,0.267087,26.515982,C,C
rocksdb,rubis,45753,100,274843,44674,0.248958,30.196757,C,C
cockroachdb,tpcc,87311,10,2802908,602406,2.384097,26.089474,C,C
cockroachdb,tpcc,88850,20,2799594,586501,2.418006,27.809221,C,C
cockroachdb,tpcc,87697,30,2741381,574153,2.349485,7200,I,N/A
cockroachdb,tpcc,88028,40,2709111,563046,2.286634,31.648872,C,C
cockroachdb,tpcc,85538,50,2622335,549404,2.250435,30.410328,C,C
cockroachdb,tpcc,87266,60,2622739,539738,2.163392,42.361009,C,C
cockroachdb,tpcc,84903,70,2549459,529933,2.048654,35.194174,C,C
cockroachdb,tpcc,84910,80,2516729,520034,1.935953,31.661182,C,C
cockroachdb,tpcc,85513,90,2509820,512998,1.941376,32.274,C,C
cockroachdb,tpcc,84130,100,2445652,501054,1.920022,34.078145,C,C
rocksdb,tpcc,84061,10,2711625,590375,2.310967,27.701642,C,C
rocksdb,tpcc,81654,20,2639767,575753,2.258265,35.232096,C,C
rocksdb,tpcc,78853,30,2532605,554636,2.151413,32.861962,C,C
rocksdb,tpcc,78531,40,2502584,539404,2.039775,33.290637,C,C
rocksdb,tpcc,76306,50,2417230,525459,1.887276,35.62287,C,C
rocksdb,tpcc,76415,60,2402817,514098,1.861026,38.550072,C,C
rocksdb,tpcc,76301,70,2361326,501676,1.833484,37.767177,C,C
rocksdb,tpcc,72906,80,2284133,490284,1.769237,41.169088,C,C
rocksdb,tpcc,74491,90,2297134,484483,1.74039,47.610996,C,C
rocksdb,tpcc,72687,100,2233514,472090,1.625665,45.864984,C,C
rocksdb,twitter,49718,10,344621,48378,0.290007,7.771376,C,C
rocksdb,twitter,49476,20,339548,48864,0.290994,8.18708,C,C
rocksdb,twitter,49231,30,335702,48720,0.284917,8.696709,C,C
rocksdb,twitter,48834,40,328358,48615,0.279119,8.653153,C,C
rocksdb,twitter,47618,50,307082,48295,0.266409,8.948075,C,C
rocksdb,twitter,47049,60,300340,48520,0.259878,10.636491,C,C
rocksdb,twitter,46877,70,299909,48174,0.259251,12.614678,C,C
rocksdb,twitter,46489,80,294692,48050,0.254618,13.714454,C,C
rocksdb,twitter,46477,90,295411,48014,0.24988,14.960367,C,C
rocksdb,twitter,46120,100,290779,47660,0.239835,15.164249,C,C
cockroachdb,rubis,50000,10,303496,45612,0.299001,7.363407,C,C
cockroachdb,rubis,49910,20,303452,46197,0.292402,7.956642,C,C
cockroachdb,rubis,49738,30,302216,45767,0.287991,9.054393,C,C
cockroachdb,rubis,49259,40,301296,45319,0.294177,10.537292,C,C
cockroachdb,rubis,49032,50,299392,44875,0.288638,11.59714,C,C
cockroachdb,rubis,48980,60,299275,44874,0.292026,13.72989,C,C
cockroachdb,rubis,48900,70,298904,44834,0.288134,15.922267,C,C
cockroachdb,rubis,48783,80,298104,44755,0.285732,18.525854,C,C
cockroachdb,rubis,48775,90,298761,44991,0.290646,20.414773,C,C
cockroachdb,rubis,48728,100,298425,45039,0.256935,22.015031,C,C
cockroachdb,twitter,49912,10,349088,48797,0.306963,9.136514,C,C
cockroachdb,twitter,49787,20,348236,48191,0.297181,8.180108,C,C
cockroachdb,twitter,49703,30,346672,48631,0.283061,11.099229,C,C
cockroachdb,twitter,49649,40,343584,48403,0.293063,14.038463,C,C
cockroachdb,twitter,49512,50,345332,48532,0.290111,12.868234,C,C
cockroachdb,twitter,49473,60,345449,48168,0.2983,14.980552,C,C
cockroachdb,twitter,49304,70,345437,48130,0.291717,12.499229,C,C
cockroachdb,twitter,49276,80,344531,47988,0.293269,10.288862,C,C
cockroachdb,twitter,49204,90,344112,47841,0.288154,11.476114,C,C
cockroachdb,twitter,49024,100,343521,48089,0.291241,16.475676,C,C


==> data/2024-11-11-sess-rc.csv <==
database,script,txns,sessions,events,keys,ours (s),plume (s),ours (res),plume (res)
postgres,rubis,49762,10,302778,45927,0.225273,7.651491,C,C
postgres,rubis,49587,20,301849,45906,0.218693,6.622107,C,C
postgres,rubis,49371,30,300814,45531,0.230586,7.23422,C,C
postgres,rubis,49195,40,300302,44913,0.227425,6.659639,C,C
postgres,rubis,49046,50,299442,44833,0.200967,6.623426,C,C
postgres,rubis,48856,60,298471,44719,0.227385,7.163629,C,C
postgres,rubis,48706,70,298698,44574,0.181569,6.860108,C,C
postgres,rubis,48593,80,297479,44872,0.228279,7.439521,C,C
postgres,rubis,48476,90,296881,44731,0.225853,6.668222,C,C
postgres,rubis,48403,100,297615,44245,0.229046,6.389544,C,C
rocksdb,tpcc,84061,10,2711625,590375,2.137426,26.043487,C,C
rocksdb,tpcc,81654,20,2639767,575753,2.101408,33.788223,C,C
rocksdb,tpcc,78853,30,2532605,554636,1.95633,30.629305,C,C
rocksdb,tpcc,78531,40,2502584,539404,1.954207,31.949925,C,C
rocksdb,tpcc,76306,50,2417230,525459,1.795036,34.984652,C,C
rocksdb,tpcc,76415,60,2402817,514098,1.747508,36.5389,C,C
rocksdb,tpcc,76301,70,2361326,501676,1.71684,36.740796,C,C
rocksdb,tpcc,72906,80,2284133,490284,1.66911,37.07757,C,C
rocksdb,tpcc,74491,90,2297134,484483,1.580718,45.620306,C,C
rocksdb,tpcc,72687,100,2233514,472090,1.542623,45.662664,C,C
rocksdb,rubis,48477,10,292733,45939,0.229123,6.03237,C,C
rocksdb,rubis,47007,20,281030,45674,0.197417,6.558896,C,C
rocksdb,rubis,45794,30,272468,45784,0.191026,6.225428,C,C
rocksdb,rubis,44961,40,267262,44974,0.202542,6.634531,C,C
rocksdb,rubis,45342,50,271524,44691,0.208473,11.826459,C,C
rocksdb,rubis,45666,60,273845,44974,0.208119,16.299231,C,C
rocksdb,rubis,45753,70,274881,44807,0.215372,16.438674,C,C
rocksdb,rubis,45701,80,275456,44755,0.209661,20.897204,C,C
rocksdb,rubis,45637,90,274603,44795,0.211001,25.187228,C,C
rocksdb,rubis,45753,100,274843,44674,0.209815,28.485646,C,C
postgres,tpcc,87076,10,2776149,595568,2.164589,26.515922,C,C
postgres,tpcc,86111,20,2693424,571919,2.146007,24.983964,C,C
postgres,tpcc,85932,30,2652622,555595,2.096107,25.52109,I,I
postgres,tpcc,85173,40,2575131,534840,1.976266,25.075797,I,I
postgres,tpcc,84858,50,2519399,519947,1.851173,29.122252,C,C
postgres,tpcc,83737,60,2481155,511883,1.815378,35.483823,C,C
postgres,tpcc,82470,70,2403166,494669,1.794909,26.713488,C,C
postgres,tpcc,83133,80,2391637,483579,1.67761,30.561116,C,C
postgres,tpcc,82659,90,2337635,472417,1.610779,25.827416,C,C
postgres,tpcc,80099,100,2269541,465143,1.615736,25.368742,C,C
rocksdb,twitter,49718,10,344621,48378,0.221473,6.77113,C,C
rocksdb,twitter,49476,20,339548,48864,0.19477,7.618846,C,C
rocksdb,twitter,49231,30,335702,48720,0.218577,6.847683,C,C
rocksdb,twitter,48834,40,328358,48615,0.204295,7.635203,C,C
rocksdb,twitter,47618,50,307082,48295,0.201988,8.180546,C,C
rocksdb,twitter,47049,60,300340,48520,0.202933,9.51823,C,C
rocksdb,twitter,46877,70,299909,48174,0.189557,11.072509,C,C
rocksdb,twitter,46489,80,294692,48050,0.201091,12.235205,C,C
rocksdb,twitter,46477,90,295411,48014,0.189722,14.214518,C,C
rocksdb,twitter,46120,100,290779,47660,0.184645,14.172233,C,C
postgres,twitter,49906,10,348878,48328,0.221621,8.787501,C,C
postgres,twitter,49778,20,350981,48843,0.221124,7.679484,C,C
postgres,twitter,49673,30,345599,48513,0.224062,7.919437,C,C
postgres,twitter,49619,40,346707,48440,0.223575,8.478168,C,C
postgres,twitter,49570,50,347398,48927,0.215217,7.806806,C,C
postgres,twitter,49443,60,347035,48259,0.226059,7.434425,C,C
postgres,twitter,49293,70,344825,48083,0.222427,7.818648,C,C
postgres,twitter,49216,80,345691,48131,0.219235,7.972368,C,C
postgres,twitter,49124,90,344489,47928,0.223261,8.076847,C,C
postgres,twitter,49027,100,343044,47640,0.226004,7.986906,C,C
cockroachdb,twitter,49912,10,349088,48797,0.215623,8.082428,C,C
cockroachdb,twitter,49787,20,348236,48191,0.228064,7.334029,C,C
cockroachdb,twitter,49703,30,346672,48631,0.199446,9.160501,C,C
cockroachdb,twitter,49649,40,343584,48403,0.22485,13.094597,C,C
cockroachdb,twitter,49512,50,345332,48532,0.211363,11.513069,C,C
cockroachdb,twitter,49473,60,345449,48168,0.211402,13.526515,C,C
cockroachdb,twitter,49304,70,345437,48130,0.220279,11.152173,C,C
cockroachdb,twitter,49276,80,344531,47988,0.218761,8.310164,C,C
cockroachdb,twitter,49204,90,344112,47841,0.190757,10.700996,C,C
cockroachdb,twitter,49024,100,343521,48089,0.211309,14.705039,C,C
cockroachdb,tpcc,87311,10,2802908,602406,2.21017,27.00688,C,C
cockroachdb,tpcc,88850,20,2799594,586501,2.231418,29.242204,C,C
cockroachdb,tpcc,87697,30,2741381,574153,2.192837,35.938526,I,I
cockroachdb,tpcc,88028,40,2709111,563046,2.104596,32.450371,C,C
cockroachdb,tpcc,85538,50,2622335,549404,2.065614,29.171122,C,C
cockroachdb,tpcc,87266,60,2622739,539738,1.998462,32.221343,C,C
cockroachdb,tpcc,84903,70,2549459,529933,1.946113,32.965984,C,C
cockroachdb,tpcc,84910,80,2516729,520034,1.848654,28.989956,C,C
cockroachdb,tpcc,85513,90,2509820,512998,1.834423,31.443675,C,C
cockroachdb,tpcc,84130,100,2445652,501054,1.831744,31.302428,C,C
cockroachdb,rubis,50000,10,303496,45612,0.229317,6.339414,C,C
cockroachdb,rubis,49910,20,303452,46197,0.232376,6.067149,C,C
cockroachdb,rubis,49738,30,302216,45767,0.211663,7.211019,C,C
cockroachdb,rubis,49259,40,301296,45319,0.231985,8.53356,C,C
cockroachdb,rubis,49032,50,299392,44875,0.207938,9.81456,C,C
cockroachdb,rubis,48980,60,299275,44874,0.228059,12.028077,C,C
cockroachdb,rubis,48900,70,298904,44834,0.226448,13.7367,C,C
cockroachdb,rubis,48783,80,298104,44755,0.227428,17.410634,C,C
cockroachdb,rubis,48775,90,298761,44991,0.230734,18.529422,C,C
cockroachdb,rubis,48728,100,298425,45039,0.228596,20.002342,C,C


==> data/2024-11-12-txn-linear-cc.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
cockroachdb,twitter,49022,100,343974,47831,N/A,0.976629,11.465109,C,C
cockroachdb,twitter,58861,100,419299,55179,N/A,1.253867,16.570084,C,C
cockroachdb,twitter,68595,100,492188,61866,N/A,1.590907,17.394412,C,C
cockroachdb,twitter,78586,100,573380,68889,N/A,1.894662,17.183468,C,C
cockroachdb,twitter,88483,100,656512,75973,N/A,2.252572,38.354906,C,C
cockroachdb,twitter,98063,100,729692,82232,N/A,2.645503,57.453191,C,C
cockroachdb,twitter,108403,100,818923,89511,N/A,3.281159,66.910624,C,C
cockroachdb,twitter,117894,100,904409,95737,N/A,3.439735,44.355931,C,C
cockroachdb,twitter,127595,100,986865,102041,N/A,3.793515,75.878329,C,C
cockroachdb,twitter,136996,100,1051897,108725,N/A,4.42144,75.431266,C,C
postgres,twitter,49059,100,343722,47787,N/A,0.975564,10.945799,C,C
postgres,twitter,58813,100,418988,55249,N/A,1.249786,12.381315,C,C
postgres,twitter,68786,100,495645,62750,N/A,1.589007,14.75671,C,C
postgres,twitter,78579,100,575819,69048,N/A,2.001373,16.559904,C,C
postgres,twitter,88356,100,654410,75567,N/A,2.261649,21.395505,C,C
postgres,twitter,98249,100,738527,82256,N/A,2.66862,26.74459,C,C
postgres,twitter,108107,100,822206,89375,N/A,3.056593,29.44341,C,C
postgres,twitter,117892,100,904253,95547,N/A,3.431468,29.902677,C,C
postgres,twitter,127714,100,987150,101157,N/A,3.857743,36.363185,C,C
postgres,twitter,137595,100,1077529,107830,N/A,4.222337,46.517115,C,C
rocksdb,twitter,46223,100,293522,48370,N/A,0.784268,18.599999,C,C
rocksdb,twitter,55304,100,350198,55401,N/A,1.00557,27.642208,C,C
rocksdb,twitter,64284,100,409048,62354,N/A,1.247616,27.757872,C,C
rocksdb,twitter,73571,100,472397,69603,N/A,1.473912,42.58191,C,C
rocksdb,twitter,82239,100,525681,75984,N/A,1.74201,51.82236,C,C
rocksdb,twitter,91581,100,588239,82963,N/A,1.910262,68.339656,C,C
rocksdb,twitter,100513,100,642738,88745,N/A,2.147599,92.420385,C,C
rocksdb,twitter,109388,100,703321,95754,N/A,2.321567,96.714873,C,C
rocksdb,twitter,118559,100,769036,101903,N/A,2.680304,130.193678,C,C
rocksdb,twitter,127528,100,826748,107876,N/A,3.007447,155.664435,C,C


==> data/2024-11-12-txn-linear-ra.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
rocksdb,twitter,46223,100,293522,48370,N/A,0.248994,18.391389,C,C
rocksdb,twitter,55304,100,350198,55401,N/A,0.290965,27.175961,C,C
rocksdb,twitter,64284,100,409048,62354,N/A,0.349846,30.054766,C,C
rocksdb,twitter,73571,100,472397,69603,N/A,0.38907,44.944253,C,C
rocksdb,twitter,82239,100,525681,75984,N/A,0.445009,54.33978,C,C
rocksdb,twitter,91581,100,588239,82963,N/A,0.483678,73.741409,C,C
rocksdb,twitter,100513,100,642738,88745,N/A,0.525092,93.902769,C,C
rocksdb,twitter,109388,100,703321,95754,N/A,0.598779,96.573362,C,C
rocksdb,twitter,118559,100,769036,101903,N/A,0.65726,122.810097,C,C
rocksdb,twitter,127528,100,826748,107876,N/A,0.703256,145.298818,C,C
postgres,twitter,49059,100,343722,47787,N/A,0.288377,10.917298,C,C
postgres,twitter,58813,100,418988,55249,N/A,0.350147,13.465505,C,C
postgres,twitter,68786,100,495645,62750,N/A,0.402112,13.997801,C,C
postgres,twitter,78579,100,575819,69048,N/A,0.472912,17.280684,C,C
postgres,twitter,88356,100,654410,75567,N/A,0.548466,21.360382,C,C
postgres,twitter,98249,100,738527,82256,N/A,0.604201,25.486049,C,C
postgres,twitter,108107,100,822206,89375,N/A,0.702088,28.264703,C,C
postgres,twitter,117892,100,904253,95547,N/A,0.758433,28.729418,C,C
postgres,twitter,127714,100,987150,101157,N/A,0.844588,36.456151,C,C
postgres,twitter,137595,100,1077529,107830,N/A,0.926036,45.794413,C,C
cockroachdb,twitter,49022,100,343974,47831,N/A,0.279365,11.647663,C,C
cockroachdb,twitter,58861,100,419299,55179,N/A,0.337597,16.281133,C,C
cockroachdb,twitter,68595,100,492188,61866,N/A,0.408217,16.177753,C,C
cockroachdb,twitter,78586,100,573380,68889,N/A,0.460883,16.582006,C,C
cockroachdb,twitter,88483,100,656512,75973,N/A,0.525632,39.190553,C,C
cockroachdb,twitter,98063,100,729692,82232,N/A,0.601586,56.67182,C,C
cockroachdb,twitter,108403,100,818923,89511,N/A,0.706255,68.386899,C,C
cockroachdb,twitter,117894,100,904409,95737,N/A,0.752317,43.180467,C,C
cockroachdb,twitter,127595,100,986865,102041,N/A,0.828831,77.017507,C,C
cockroachdb,twitter,136996,100,1051897,108725,N/A,0.865761,73.889037,C,C


==> data/2024-11-12-txn-linear-rc.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
rocksdb,twitter,46223,100,293522,48370,N/A,0.16666,17.3382,C,C
rocksdb,twitter,55304,100,350198,55401,N/A,0.225571,25.362072,C,C
rocksdb,twitter,64284,100,409048,62354,N/A,0.259314,27.133526,C,C
rocksdb,twitter,73571,100,472397,69603,N/A,0.297473,42.613955,C,C
rocksdb,twitter,82239,100,525681,75984,N/A,0.328538,49.319258,C,C
rocksdb,twitter,91581,100,588239,82963,N/A,0.35841,70.576776,C,C
rocksdb,twitter,100513,100,642738,88745,N/A,0.387177,92.527648,C,C
rocksdb,twitter,109388,100,703321,95754,N/A,0.416695,100.202328,C,C
rocksdb,twitter,118559,100,769036,101903,N/A,0.483999,119.844877,C,C
rocksdb,twitter,127528,100,826748,107876,N/A,0.499227,145.742573,C,C
postgres,twitter,49059,100,343722,47787,N/A,0.219939,8.970147,C,C
postgres,twitter,58813,100,418988,55249,N/A,0.257864,10.522955,C,C
postgres,twitter,68786,100,495645,62750,N/A,0.295009,11.569306,C,C
postgres,twitter,78579,100,575819,69048,N/A,0.348802,13.880532,C,C
postgres,twitter,88356,100,654410,75567,N/A,0.385075,18.594107,C,C
postgres,twitter,98249,100,738527,82256,N/A,0.444659,21.798173,C,C
postgres,twitter,108107,100,822206,89375,N/A,0.503786,25.071838,C,C
postgres,twitter,117892,100,904253,95547,N/A,0.545922,26.661624,C,C
postgres,twitter,127714,100,987150,101157,N/A,0.594037,31.105836,C,C
postgres,twitter,137595,100,1077529,107830,N/A,0.633809,40.000114,C,C
cockroachdb,twitter,49022,100,343974,47831,N/A,0.208515,9.193515,C,C
cockroachdb,twitter,58861,100,419299,55179,N/A,0.249771,14.384553,C,C
cockroachdb,twitter,68595,100,492188,61866,N/A,0.286709,14.471259,C,C
cockroachdb,twitter,78586,100,573380,68889,N/A,0.346,13.584789,C,C
cockroachdb,twitter,88483,100,656512,75973,N/A,0.382044,34.324551,C,C
cockroachdb,twitter,98063,100,729692,82232,N/A,0.442465,58.444778,C,C
cockroachdb,twitter,108403,100,818923,89511,N/A,0.507823,64.872297,C,C
cockroachdb,twitter,117894,100,904409,95737,N/A,0.548782,40.229547,C,C
cockroachdb,twitter,127595,100,986865,102041,N/A,0.586339,72.88455,C,C
cockroachdb,twitter,136996,100,1051897,108725,N/A,0.611076,70.940829,C,C


==> data/2024-11-13-ops-2-cc.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
cockroachdb,cheng,96629,100,967280,1000,10,6.334498,32.306824,C,C
cockroachdb,cheng,42270,100,846380,1000,20,5.334638,23.612644,C,C
cockroachdb,cheng,28302,100,850050,1020,30,5.397648,19.784258,C,C
cockroachdb,cheng,20940,100,838560,1000,40,5.218965,18.871293,C,C
cockroachdb,cheng,17205,100,861200,1000,50,5.2936,18.920189,C,C
cockroachdb,cheng,14431,100,866820,1020,60,5.188962,19.493948,C,C
cockroachdb,cheng,12179,100,853510,1050,70,5.271429,18.889907,C,C
cockroachdb,cheng,11113,100,890000,1040,80,5.436001,19.833106,C,C
cockroachdb,cheng,9775,100,880740,1080,90,5.080636,20.600368,C,C
cockroachdb,cheng,8917,100,892600,1000,100,5.266178,20.107089,C,C
postgres,cheng,97702,100,978010,1000,10,5.661688,32.043017,C,C
postgres,cheng,47789,100,956760,1000,20,4.684673,22.928373,C,C
postgres,cheng,31334,100,941010,1020,30,3.734404,18.663018,C,C
postgres,cheng,23529,100,942120,1000,40,3.672461,19.904219,C,C
postgres,cheng,18577,100,929800,1000,50,3.112034,15.189331,C,C
postgres,cheng,15417,100,925980,1020,60,2.885039,15.108843,C,C
postgres,cheng,13229,100,927010,1050,70,2.899761,14.504055,C,C
postgres,cheng,11572,100,926720,1040,80,2.905675,14.768365,C,C
postgres,cheng,10276,100,925830,1080,90,2.747646,14.943039,C,C
postgres,cheng,9242,100,925100,1000,100,2.810262,14.227076,C,C
rocksdb,cheng,68579,100,686780,1000,10,3.771886,22.850461,C,C
rocksdb,cheng,27179,100,544560,1000,20,2.507549,14.686083,C,C
rocksdb,cheng,15403,100,463080,1020,30,1.885646,11.194706,C,C
rocksdb,cheng,10640,100,426560,1000,40,1.711181,9.515034,C,C
rocksdb,cheng,8182,100,410050,1000,50,1.616839,8.830037,C,C
rocksdb,cheng,6796,100,408720,1020,60,1.60698,8.667331,C,C
rocksdb,cheng,5792,100,406420,1050,70,1.525382,8.552273,C,C
rocksdb,cheng,5014,100,402080,1040,80,1.511796,8.727561,C,C
rocksdb,cheng,4377,100,394920,1080,90,1.414225,8.076943,C,C
rocksdb,cheng,4334,100,434300,1000,100,1.675086,8.725478,C,C


==> data/2024-11-13-ops-2-ra.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
postgres,cheng,97702,100,978010,1000,10,0.915708,32.103921,C,C
postgres,cheng,47789,100,956760,1000,20,0.881217,22.098984,C,C
postgres,cheng,31334,100,941010,1020,30,0.902402,18.449828,C,C
postgres,cheng,23529,100,942120,1000,40,0.946616,19.852572,C,C
postgres,cheng,18577,100,929800,1000,50,0.92349,15.236853,C,C
postgres,cheng,15417,100,925980,1020,60,0.946951,15.284683,C,C
postgres,cheng,13229,100,927010,1050,70,0.986127,14.569636,C,C
postgres,cheng,11572,100,926720,1040,80,0.971262,14.852156,C,C
postgres,cheng,10276,100,925830,1080,90,0.976942,14.470698,C,C
postgres,cheng,9242,100,925100,1000,100,0.972106,14.302398,C,C
cockroachdb,cheng,96629,100,967280,1000,10,0.898016,32.123097,C,C
cockroachdb,cheng,42270,100,846380,1000,20,0.795807,22.911418,C,C
cockroachdb,cheng,28302,100,850050,1020,30,0.84464,20.316439,C,C
cockroachdb,cheng,20940,100,838560,1000,40,0.853458,19.235946,C,C
cockroachdb,cheng,17205,100,861200,1000,50,0.867278,19.256197,C,C
cockroachdb,cheng,14431,100,866820,1020,60,0.890872,19.356616,C,C
cockroachdb,cheng,12179,100,853510,1050,70,0.9245,19.099767,C,C
cockroachdb,cheng,11113,100,890000,1040,80,0.93657,19.884348,C,C
cockroachdb,cheng,9775,100,880740,1080,90,0.932389,20.182095,C,C
cockroachdb,cheng,8917,100,892600,1000,100,0.945084,20.354066,C,C
rocksdb,cheng,68579,100,686780,1000,10,0.63565,24.516896,C,C
rocksdb,cheng,27179,100,544560,1000,20,0.511395,14.579756,C,C
rocksdb,cheng,15403,100,463080,1020,30,0.455775,11.865822,C,C
rocksdb,cheng,10640,100,426560,1000,40,0.450695,9.209209,C,C
rocksdb,cheng,8182,100,410050,1000,50,0.420423,9.150734,C,C
rocksdb,cheng,6796,100,408720,1020,60,0.439399,8.912045,C,C
rocksdb,cheng,5792,100,406420,1050,70,0.448772,8.679308,C,C
rocksdb,cheng,5014,100,402080,1040,80,0.43928,8.796344,C,C
rocksdb,cheng,4377,100,394920,1080,90,0.422857,8.135308,C,C
rocksdb,cheng,4334,100,434300,1000,100,0.469426,8.633679,C,C


==> data/2024-11-13-ops-2-rc.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),ours (res),plume (res)
rocksdb,cheng,68579,100,686780,1000,10,0.409302,19.20826,C,C
rocksdb,cheng,27179,100,544560,1000,20,0.362447,13.176728,C,C
rocksdb,cheng,15403,100,463080,1020,30,0.301987,9.925562,C,C
rocksdb,cheng,10640,100,426560,1000,40,0.312116,8.501845,C,C
rocksdb,cheng,8182,100,410050,1000,50,0.332328,8.010901,C,C
rocksdb,cheng,6796,100,408720,1020,60,0.321136,7.386659,C,C
rocksdb,cheng,5792,100,406420,1050,70,0.373944,7.036034,C,C
rocksdb,cheng,5014,100,402080,1040,80,0.398888,7.150028,C,C
rocksdb,cheng,4377,100,394920,1080,90,0.417824,6.232368,C,C
rocksdb,cheng,4334,100,434300,1000,100,0.495307,7.400415,C,C
cockroachdb,cheng,96629,100,967280,1000,10,0.592652,24.504659,C,C
cockroachdb,cheng,42270,100,846380,1000,20,0.527448,17.771277,C,C
cockroachdb,cheng,28302,100,850050,1020,30,0.511431,15.113388,C,C
cockroachdb,cheng,20940,100,838560,1000,40,0.593497,14.872273,C,C
cockroachdb,cheng,17205,100,861200,1000,50,0.637141,14.785265,C,C
cockroachdb,cheng,14431,100,866820,1020,60,0.62972,14.537469,C,C
cockroachdb,cheng,12179,100,853510,1050,70,0.732389,13.486488,C,C
cockroachdb,cheng,11113,100,890000,1040,80,0.811975,14.088111,C,C
cockroachdb,cheng,9775,100,880740,1080,90,0.880472,13.548016,C,C
cockroachdb,cheng,8917,100,892600,1000,100,0.984939,13.56401,C,C
postgres,cheng,97702,100,978010,1000,10,0.592853,26.177204,C,C
postgres,cheng,47789,100,956760,1000,20,0.595607,18.708345,C,C
postgres,cheng,31334,100,941010,1020,30,0.583642,15.85218,C,C
postgres,cheng,23529,100,942120,1000,40,0.651118,18.187648,C,C
postgres,cheng,18577,100,929800,1000,50,0.707116,13.213221,C,C
postgres,cheng,15417,100,925980,1020,60,0.724889,13.413211,C,C
postgres,cheng,13229,100,927010,1050,70,0.833749,12.020842,C,C
postgres,cheng,11572,100,926720,1040,80,0.888076,13.275633,C,C
postgres,cheng,10276,100,925830,1080,90,0.96406,11.906424,C,C
postgres,cheng,9242,100,925100,1000,100,1.087824,11.782634,C,C


==> data/2025-03-15-fig7.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours (s),plume (s),polysi (s),dbcop (s),causalc+ (s),mono (s),ours (MiB),plume (MiB),polysi (MiB),dbcop (MiB),causalc+ (MiB),mono (MiB),ours (res),plume (res),polysi (res),dbcop (res),causalc+ (res),mono (res)
cockroachdb,twitter,1017,50,8634,3506,N/A,0.015335,0.970813,3.60709,0.063471,0.730974,0.149977,7.7,96.17,186.91,13.09,54.52,35.56,C,C,C,C,C,C
cockroachdb,twitter,2034,50,16044,5929,N/A,0.020342,1.416066,5.888837,1.691657,16.26251,0.4153,10.12,129.38,273.99,45.77,293.69,72.17,C,C,C,C,C,C
cockroachdb,twitter,4062,50,29111,9410,N/A,0.034104,2.173469,9.965236,98.312334,600,2.196952,14.79,191.77,481.52,271.93,DNF,324.44,C,C,C,C,N/A,C
cockroachdb,twitter,8113,50,55227,14528,N/A,0.058872,2.868898,15.278743,600,600,11.326852,24,198.37,836.96,DNF,DNF,1742.44,C,C,C,N/A,N/A,C
cockroachdb,twitter,16232,50,107794,21879,N/A,0.13703,4.044898,46.073521,600,600,55.567996,45.03,285,1440.4,DNF,DNF,6042.77,C,C,C,N/A,N/A,C
cockroachdb,twitter,32477,50,221284,35272,N/A,0.311451,8.097315,372.977083,600,600,328.521775,104.07,552.41,3625.63,DNF,DNF,32846.03,C,C,C,N/A,N/A,C
cockroachdb,rubis,1006,50,8376,3183,N/A,0.011964,1.074805,4.50429,0.212804,1.923507,0.18851,7.34,96.78,225.27,16.09,76.84,38.07,C,C,C,C,C,C
cockroachdb,rubis,2011,50,15807,5271,N/A,0.018853,1.50471,8.654654,7.563677,68.175971,0.517813,10.29,135.5,349.65,64.6,450.23,88.17,C,C,C,C,C,C
cockroachdb,rubis,4025,50,28966,8170,N/A,0.033932,2.203937,12.166202,212.239661,600,2.402838,15.23,184.62,1164.59,309.56,DNF,354.29,C,C,C,C,N/A,C
cockroachdb,rubis,8030,50,53620,12192,N/A,0.05936,3.228434,19.560497,600,600,11.90325,26.39,190.05,2009.7,DNF,DNF,1872.65,C,C,C,N/A,N/A,C
cockroachdb,rubis,16049,50,101804,18788,N/A,0.128739,4.605195,67.290686,600,600,54.906581,53.35,305.65,3073.5,DNF,DNF,6119.55,C,C,C,N/A,N/A,C
cockroachdb,rubis,32139,50,198652,31660,N/A,0.279978,7.434097,600,600,600,314.60616,116.82,488.43,DNF,DNF,DNF,32764.66,C,C,N/A,N/A,N/A,C
cockroachdb,tpcc,1870,50,72987,28939,N/A,0.062384,2.109201,6.493461,1.203779,12.820896,0.506453,26.6,184.85,278.33,63.29,246.11,87.41,C,C,C,C,C,C
cockroachdb,tpcc,3161,50,126690,47788,N/A,0.102748,2.628993,10.316697,45.343032,437.14979,1.903346,40.45,183.79,450.5,215.51,1202.53,283.91,C,C,C,C,C,C
cockroachdb,tpcc,6811,50,245401,80141,N/A,0.235666,4.151404,15.177441,600,600,10.27209,74.95,307.35,1127.11,DNF,DNF,1249.74,C,C,C,N/A,N/A,C
cockroachdb,tpcc,14590,50,488660,135338,N/A,0.468517,6.48419,27.45347,600,600,51.179865,150.59,493.9,2095.16,DNF,DNF,5543.36,C,C,C,N/A,N/A,C
cockroachdb,tpcc,28630,50,917753,228931,N/A,0.882677,11.417475,56.261732,600,600,256.704286,285.84,937.51,4365.66,DNF,DNF,25915.55,C,C,C,N/A,N/A,C
cockroachdb,tpcc,56148,50,1763153,398690,N/A,2.103989,23.574928,291.204994,600,600,600,591.89,1758.46,9438.62,DNF,DNF,DNF,C,C,C,N/A,N/A,N/A

==> data/2025-03-18-fig8.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours_rc (s),plume_rc (s),ours_ra (s),plume_ra (s),ours_cc (s),plume_cc (s),ours_rc (MiB),plume_rc (MiB),ours_ra (MiB),plume_ra (MiB),ours_cc (MiB),plume_cc (MiB),ours_rc (res),plume_rc (res),ours_ra (res),plume_ra (res),ours_cc (res),plume_cc (res)
rocksdb,rubis,803,100,6191,2515,N/A,0.010218,0.862462,0.009885,0.76096,0.011894,0.833538,5.65,N/A,5.91,N/A,6.7,N/A,C,C,C,C,C,C
rocksdb,rubis,871,50,6863,2753,N/A,0.009661,0.856867,0.009642,0.896148,0.016483,0.860031,5.65,N/A,5.9,N/A,6.89,N/A,C,C,C,C,C,C
postgres,rubis,1003,100,8302,3181,N/A,0.008524,0.82173,0.012876,0.897025,0.014735,0.948672,5.86,N/A,6.34,N/A,7.43,N/A,C,C,C,C,C,C
rocksdb,twitter,988,100,8311,3490,N/A,0.009279,0.864458,0.011696,1.023705,0.01805,0.844879,6.04,N/A,6.01,N/A,7.59,N/A,C,C,C,C,C,C
cockroachdb,rubis,1006,50,8376,3183,N/A,0.010769,0.841277,0.012636,0.999286,0.013341,0.956362,5.85,N/A,6.29,N/A,7.59,N/A,C,C,C,C,C,C
rocksdb,twitter,1000,50,8409,3550,N/A,0.009363,1.017745,0.011609,0.831748,0.012991,0.915004,5.86,N/A,6.09,N/A,7.59,N/A,C,C,C,C,C,C
cockroachdb,rubis,1010,100,8453,3226,N/A,0.00926,0.823776,0.012708,0.868763,0.012364,0.998478,5.86,N/A,6.34,N/A,7.55,N/A,C,C,C,C,C,C
postgres,rubis,1006,50,8463,3218,N/A,0.012533,0.915964,0.012964,1.020542,0.013336,1.056229,5.85,N/A,6.34,N/A,7.29,N/A,C,C,C,C,C,C
postgres,twitter,1011,100,8556,3504,N/A,0.00846,0.862558,0.014885,0.914482,0.013897,0.987804,5.85,N/A,6.09,N/A,7.59,N/A,C,C,C,C,C,C
cockroachdb,twitter,1017,50,8634,3506,N/A,0.013612,0.904355,0.013281,1.03739,0.017642,0.945557,5.85,N/A,6.12,N/A,7.59,N/A,C,C,C,C,C,C
cockroachdb,twitter,1014,100,8677,3580,N/A,0.013014,0.863499,0.011206,0.927033,0.017622,0.945582,5.85,N/A,6.09,N/A,7.59,N/A,C,C,C,C,C,C
postgres,twitter,1018,50,8679,3676,N/A,0.011219,0.854192,0.012732,0.953514,0.01355,0.939173,6.22,N/A,6.41,N/A,8.17,N/A,C,C,C,C,C,C
rocksdb,rubis,1694,100,12704,4696,N/A,0.013866,1.1946,0.015311,1.388182,0.017233,1.311827,6.24,N/A,7.25,N/A,8.75,N/A,C,C,C,C,C,C
rocksdb,rubis,1793,50,13641,4888,N/A,0.013253,1.301587,0.017583,1.429911,0.020843,1.506396,6.46,N/A,7.71,N/A,9.19,N/A,C,C,C,C,C,C
rocksdb,twitter,1966,100,15049,5772,N/A,0.014129,1.181664,0.015671,1.334155,0.024984,1.383043,7.08,N/A,7.65,N/A,9.9,N/A,C,C,C,C,C,C
postgres,twitter,2017,100,15402,5765,N/A,0.014172,1.233796,0.017981,1.298542,0.025895,1.583929,7.16,N/A,7.64,N/A,10.14,N/A,C,C,C,C,C,C
postgres,rubis,1988,100,15673,5271,N/A,0.014496,1.098064,0.018022,1.440574,0.020861,1.432732,7.16,N/A,8.14,N/A,9.84,N/A,C,C,C,C,C,C
postgres,twitter,2028,50,15680,5921,N/A,0.015179,1.210471,0.015694,1.379928,0.026505,1.377962,7.15,N/A,7.53,N/A,10.13,N/A,C,C,C,C,C,C
cockroachdb,rubis,1991,100,15697,5290,N/A,0.014452,1.228134,0.017256,1.48067,0.023968,1.430697,7.16,N/A,8.04,N/A,9.92,N/A,C,C,C,C,C,C
cockroachdb,twitter,2011,100,15796,5939,N/A,0.014186,1.237375,0.015821,1.340866,0.025673,1.350379,7.15,N/A,7.63,N/A,10.13,N/A,C,C,C,C,C,C
cockroachdb,rubis,2011,50,15807,5271,N/A,0.013346,1.123955,0.017275,1.390424,0.025285,1.374463,7.22,N/A,8.13,N/A,10.13,N/A,C,C,C,C,C,C
rocksdb,twitter,1999,50,15846,6036,N/A,0.013257,1.187082,0.015795,1.324639,0.018451,1.411313,7.16,N/A,7.5,N/A,10.29,N/A,C,C,C,C,C,C
postgres,rubis,2023,50,15870,5350,N/A,0.015561,1.22488,0.017249,1.460413,0.020752,1.348315,7.15,N/A,8.13,N/A,10.23,N/A,C,C,C,C,C,C
cockroachdb,twitter,2034,50,16044,5929,N/A,0.011909,1.195775,0.015893,1.310633,0.020434,1.31513,7.29,N/A,7.62,N/A,10.12,N/A,C,C,C,C,C,C
rocksdb,rubis,3504,100,24903,7802,N/A,0.01967,1.580729,0.019988,1.95026,0.032523,2.007487,7.99,N/A,10.24,N/A,13.48,N/A,C,C,C,C,C,C
rocksdb,rubis,3639,50,25700,7901,N/A,0.01715,1.572377,0.020965,2.045832,0.036301,1.931469,8.09,N/A,10.33,N/A,13.59,N/A,C,C,C,C,C,C
rocksdb,twitter,3905,100,28046,9257,N/A,0.017965,1.523808,0.025052,1.941193,0.033966,1.91723,9.23,N/A,10.2,N/A,14.21,N/A,C,C,C,C,C,C
postgres,rubis,3997,100,28965,8191,N/A,0.025442,1.631364,0.02507,2.109035,0.030951,2.157336,8.23,N/A,10.95,N/A,15.17,N/A,C,C,C,C,C,C
cockroachdb,rubis,4025,50,28966,8170,N/A,0.020232,1.706305,0.026126,1.877522,0.031509,2.119283,8.23,N/A,10.97,N/A,15.2,N/A,C,C,C,C,C,C
cockroachdb,twitter,4062,50,29111,9410,N/A,0.021178,1.6275,0.038079,1.882546,0.033022,2.141574,9.38,N/A,10.35,N/A,14.62,N/A,C,C,C,C,C,C
cockroachdb,rubis,3997,100,29180,8207,N/A,0.020218,1.663309,0.035021,2.053634,0.034323,1.989294,8.47,N/A,11.22,N/A,14.47,N/A,C,C,C,C,C,C
postgres,twitter,3977,100,29193,9446,N/A,0.024378,1.718302,0.032183,1.981195,0.041726,2.223382,9.14,N/A,10.24,N/A,14.35,N/A,C,C,C,C,C,C
postgres,rubis,4021,50,29261,8296,N/A,0.020764,1.661365,0.027008,2.066019,0.033591,2.111422,8.69,N/A,11.2,N/A,15.47,N/A,C,C,C,C,C,C
rocksdb,twitter,4013,50,29281,9469,N/A,0.028649,1.805202,0.024492,1.933751,0.034072,1.94407,9.2,N/A,10.16,N/A,14.41,N/A,C,C,C,C,C,C
postgres,twitter,4051,50,29433,9571,N/A,0.019502,1.58788,0.023616,1.898738,0.031024,2.052543,9.39,N/A,10.1,N/A,14.6,N/A,C,C,C,C,C,C
cockroachdb,twitter,4034,100,29573,9633,N/A,0.019375,1.671027,0.024578,1.899304,0.042432,1.969074,9.38,N/A,10.09,N/A,14.84,N/A,C,C,C,C,C,C
rocksdb,rubis,7363,100,48533,12073,N/A,0.043861,2.475558,0.045951,3.097547,0.054049,3.417588,11.08,N/A,15.33,N/A,23.08,N/A,C,C,C,C,C,C
rocksdb,rubis,7411,50,49028,12171,N/A,0.043413,2.294632,0.038363,3.109001,0.054104,3.07028,11.57,N/A,15.41,N/A,22.82,N/A,C,C,C,C,C,C
rocksdb,twitter,7732,100,52259,14246,N/A,0.036867,2.256191,0.037655,3.083896,0.055077,2.887647,11.36,N/A,14.63,N/A,22.34,N/A,C,C,C,C,C,C
postgres,rubis,7915,100,53293,12088,N/A,0.032805,2.296173,0.042968,3.107193,0.064866,3.109575,12.16,N/A,16.66,N/A,27.16,N/A,C,C,C,C,C,C
cockroachdb,rubis,8030,50,53620,12192,N/A,0.033816,2.384625,0.039887,3.045055,0.06254,3.01211,12.14,N/A,16.89,N/A,26.4,N/A,C,C,C,C,C,C
postgres,rubis,8049,50,53847,12123,N/A,0.047248,2.303883,0.043565,2.822374,0.062815,2.89206,12.14,N/A,16.89,N/A,26.39,N/A,C,C,C,C,C,C
cockroachdb,rubis,7984,100,53965,12026,N/A,0.032998,2.501055,0.04383,3.291199,0.06373,3.331599,12.13,N/A,16.65,N/A,26.38,N/A,C,C,C,C,C,C
cockroachdb,twitter,8043,100,54526,14123,N/A,0.031589,2.284889,0.059043,3.099143,0.073409,3.061235,11.5,N/A,15,N/A,23.29,N/A,C,C,C,C,C,C
rocksdb,twitter,7942,50,54718,14538,N/A,0.037088,2.155743,0.037144,2.658108,0.071929,2.741909,11.75,N/A,16.13,N/A,23.5,N/A,C,C,C,C,C,C
postgres,twitter,8045,100,55002,14351,N/A,0.030634,2.29532,0.03864,3.090491,0.077707,3.081218,11.7,N/A,15.93,N/A,24.2,N/A,C,C,C,C,C,C
cockroachdb,twitter,8113,50,55227,14528,N/A,0.03302,2.286729,0.037765,2.66601,0.059982,2.94143,11.71,N/A,15.95,N/A,23.95,N/A,C,C,C,C,C,C
postgres,twitter,8112,50,55353,14475,N/A,0.032927,2.362956,0.041724,2.679048,0.05733,2.777645,11.78,N/A,16.22,N/A,24.13,N/A,C,C,C,C,C,C
rocksdb,tpcc,1402,100,58559,24485,N/A,0.029983,1.685211,0.033727,1.838584,0.04996,1.967127,12.4,N/A,13.09,N/A,21.34,N/A,C,C,C,C,C,C
postgres,tpcc,1559,50,61996,25412,N/A,0.032267,1.818095,0.048205,1.950824,0.052577,2.242805,12.8,N/A,13.75,N/A,22.25,N/A,C,C,C,C,C,C
cockroachdb,tpcc,1690,100,63928,25747,N/A,0.032188,1.673704,0.036544,1.940436,0.05527,1.952214,12.75,N/A,13.94,N/A,22.69,N/A,C,C,C,C,C,C
postgres,tpcc,1792,100,67382,27474,N/A,0.032744,1.781151,0.037757,1.749116,0.055773,2.02403,12.97,N/A,14.41,N/A,23.41,N/A,C,C,C,C,C,C
rocksdb,tpcc,1684,50,70417,28980,N/A,0.061182,1.840985,0.041859,1.959267,0.061279,1.922537,14.42,N/A,16.61,N/A,25.96,N/A,C,C,C,C,C,C
cockroachdb,tpcc,1870,50,72987,28939,N/A,0.036982,1.793577,0.044457,1.982299,0.07956,1.852606,14.97,N/A,17.35,N/A,26.59,N/A,C,C,C,C,C,C
rocksdb,rubis,14802,100,92712,18500,N/A,0.056675,4.690042,0.075072,5.554222,0.118944,5.545194,18.44,N/A,26.93,N/A,48.94,N/A,C,C,C,C,C,C
rocksdb,rubis,14888,50,93354,18633,N/A,0.069518,3.493134,0.071323,4.126441,0.110997,4.435684,18.68,N/A,27.18,N/A,45.74,N/A,C,C,C,C,C,C
rocksdb,twitter,15350,100,99424,22096,N/A,0.053409,3.260224,0.070505,4.106436,0.117608,4.192385,17.96,N/A,24.96,N/A,40.46,N/A,C,C,C,C,C,C
postgres,rubis,15869,100,101267,18657,N/A,0.063122,2.909572,0.093747,4.683061,0.143687,4.624356,19.61,N/A,29.11,N/A,58.11,N/A,C,C,C,C,C,C
cockroachdb,rubis,16049,50,101804,18788,N/A,0.07012,3.64095,0.081518,4.60598,0.129612,4.8043,19.85,N/A,29.35,N/A,53.35,N/A,C,C,C,C,C,C
cockroachdb,rubis,15992,100,102408,18582,N/A,0.062301,4.131541,0.083819,5.336933,0.146515,5.269632,20.07,N/A,29.57,N/A,55.32,N/A,C,C,C,C,C,C
postgres,rubis,16056,50,102479,18799,N/A,0.061584,2.855469,0.082008,3.938965,0.132619,4.193951,19.83,N/A,29.33,N/A,53.73,N/A,C,C,C,C,C,C
rocksdb,twitter,15856,50,103840,22034,N/A,0.058841,3.322851,0.072687,4.314897,0.122326,4.62276,18.24,N/A,25.62,N/A,41.99,N/A,C,C,C,C,C,C
postgres,twitter,16035,100,106956,21971,N/A,0.06069,3.026717,0.092123,4.584184,0.129891,4.505536,18.83,N/A,26.58,N/A,45.08,N/A,C,C,C,C,C,C
cockroachdb,twitter,16106,100,107399,21815,N/A,0.05932,3.223832,0.07632,4.608306,0.141951,4.610407,19.04,N/A,26.3,N/A,45.54,N/A,C,C,C,C,C,C
cockroachdb,twitter,16232,50,107794,21879,N/A,0.073282,3.158309,0.073666,4.411502,0.127381,4.296907,19.16,N/A,26.53,N/A,45.03,N/A,C,C,C,C,C,C
postgres,twitter,16212,50,107924,21942,N/A,0.061336,3.036634,0.077376,4.170959,0.130179,4.321461,19.04,N/A,26.79,N/A,44.72,N/A,C,C,C,C,C,C
postgres,tpcc,2840,50,108815,41352,N/A,0.053698,2.466659,0.066417,2.569011,0.096303,2.593909,20.54,N/A,21.31,N/A,35.81,N/A,I,I,I,I,I,I
cockroachdb,tpcc,3006,100,112432,42027,N/A,0.056244,2.322283,0.067999,2.618871,0.102556,2.658576,20.7,N/A,21.96,N/A,36.46,N/A,C,C,C,C,C,C
postgres,tpcc,3221,100,113831,42266,N/A,0.056146,2.446952,0.06883,2.487455,0.120952,2.88886,20.93,N/A,22.7,N/A,36.95,N/A,C,C,C,C,C,C
rocksdb,tpcc,3108,100,120505,45970,N/A,0.058135,2.502761,0.081655,2.498922,0.105781,2.651128,21.09,N/A,22.6,N/A,38.35,N/A,C,C,C,C,C,C
cockroachdb,tpcc,3161,50,126690,47788,N/A,0.07714,2.361951,0.087702,2.736097,0.121526,2.502668,21.35,N/A,23.46,N/A,40.46,N/A,C,C,C,C,C,C
rocksdb,tpcc,3298,50,131505,49802,N/A,0.057276,2.319264,0.068991,2.511552,0.107116,2.65602,21.52,N/A,24.12,N/A,41.49,N/A,C,C,C,C,C,C
rocksdb,rubis,29823,50,181561,31313,N/A,0.108962,6.975391,0.154115,8.169728,0.248105,8.102532,32.55,N/A,50.28,N/A,99.78,N/A,C,C,C,C,C,C
rocksdb,rubis,29913,100,182398,31366,N/A,0.107044,11.875521,0.150525,13.16437,0.285956,13.111114,32.73,N/A,50.23,N/A,112.91,N/A,C,C,C,C,C,C
rocksdb,twitter,30380,100,191761,34975,N/A,0.114878,7.914056,0.146823,8.847469,0.26524,8.877263,31.38,N/A,45.46,N/A,84.96,N/A,C,C,C,C,C,C
cockroachdb,rubis,31977,100,197367,31669,N/A,0.116699,11.835504,0.165297,12.566366,0.314519,12.487929,35.36,N/A,54.61,N/A,130.86,N/A,C,C,C,C,C,C
postgres,rubis,31755,100,197435,31416,N/A,0.119375,5.550155,0.165838,7.635796,0.329794,7.424804,35.34,N/A,54.84,N/A,139.09,N/A,C,C,C,C,C,C
postgres,rubis,32179,50,198370,31716,N/A,0.114663,5.487049,0.165205,6.381215,0.300281,6.563051,35.32,N/A,55.33,N/A,117.58,N/A,C,C,C,C,C,C
cockroachdb,rubis,32139,50,198652,31660,N/A,0.117447,5.891845,0.177792,7.517483,0.328733,6.895953,35.33,N/A,55.32,N/A,116.82,N/A,C,C,C,C,C,C
rocksdb,twitter,31371,50,201261,35242,N/A,0.114542,5.73674,0.14788,6.778072,0.274161,6.501876,32.3,N/A,47.55,N/A,88.3,N/A,C,C,C,C,C,C
postgres,tpcc,6339,100,211011,70040,N/A,0.093579,3.476852,0.148663,3.864645,0.215608,4.09393,28.55,N/A,40.05,N/A,65.27,N/A,C,C,C,C,C,C
rocksdb,tpcc,5817,100,215210,71084,N/A,0.095647,3.760596,0.121397,4.13599,0.193704,4.272089,28.63,N/A,39.89,N/A,65.89,N/A,C,C,C,C,C,C
postgres,twitter,32100,100,217777,34869,N/A,0.122008,5.835237,0.196834,7.32487,0.350483,7.392851,34.72,N/A,51.22,N/A,105.72,N/A,C,C,C,C,C,C
cockroachdb,twitter,32181,100,218122,34971,N/A,0.16827,6.712066,0.173514,7.834422,0.357883,7.924796,34.45,N/A,50.7,N/A,105.7,N/A,C,C,C,C,C,C
postgres,twitter,32422,50,220249,35383,N/A,0.122656,5.609478,0.170584,6.517532,0.342935,6.804675,34.63,N/A,51.63,N/A,103.89,N/A,C,C,C,C,C,C
cockroachdb,twitter,32477,50,221284,35272,N/A,0.16146,6.597911,0.165556,7.86396,0.341356,7.90075,34.82,N/A,51.57,N/A,104.07,N/A,C,C,C,C,C,C
cockroachdb,tpcc,7287,100,236383,73464,N/A,0.104284,3.744749,0.146212,4.367692,0.247039,4.477573,30.38,N/A,44.38,N/A,71.8,N/A,C,C,C,C,C,C
postgres,tpcc,6717,50,237386,79043,N/A,0.123172,3.888099,0.148503,3.981179,0.217706,4.16043,38.1,N/A,42.79,N/A,72.29,N/A,C,C,C,C,C,C
cockroachdb,tpcc,6811,50,245401,80141,N/A,0.118236,3.86146,0.145478,4.164703,0.233856,3.95634,38.73,N/A,44.2,N/A,74.95,N/A,C,C,C,C,C,C
rocksdb,tpcc,6975,50,252622,80782,N/A,0.12272,3.706471,0.156041,3.932481,0.233633,4.099111,39.26,N/A,45.49,N/A,75.66,N/A,C,C,C,C,C,C
rocksdb,rubis,59328,50,353349,57184,N/A,0.214594,16.52458,0.32013,18.433989,0.568715,18.114831,58.36,N/A,91.3,N/A,219.34,N/A,C,C,C,C,C,C
rocksdb,rubis,59994,100,358393,56948,N/A,0.217648,52.590875,0.329499,55.221931,0.664153,53.352629,59.05,N/A,92.08,N/A,274.04,N/A,C,C,C,C,C,C
rocksdb,twitter,60235,100,383497,59224,N/A,0.220583,29.367927,0.291884,31.005718,0.695034,30.855746,58.75,N/A,88.61,N/A,206.61,N/A,C,C,C,C,C,C
postgres,rubis,63343,100,387390,56364,N/A,0.245941,9.89369,0.334035,13.450905,0.814441,13.922541,63.73,N/A,100.99,N/A,340.48,N/A,C,C,C,C,C,C
cockroachdb,rubis,64045,100,389659,57142,N/A,0.266406,32.533471,0.357697,34.472782,0.762042,34.325245,64.43,N/A,101.2,N/A,322.71,N/A,C,C,C,C,C,C
cockroachdb,rubis,64220,50,390492,57220,N/A,0.270018,14.260187,0.340408,16.985276,0.696012,17.23047,64.17,N/A,102.42,N/A,263.42,N/A,C,C,C,C,C,C
postgres,rubis,64294,50,391158,57174,N/A,0.230972,9.116274,0.336089,11.931742,0.679388,12.057663,64.38,N/A,102.63,N/A,265.13,N/A,C,C,C,C,C,C
rocksdb,twitter,62149,50,403613,59742,N/A,0.222253,11.23783,0.317853,12.662355,0.667471,12.775219,61.02,N/A,93.69,N/A,211.69,N/A,C,C,C,C,C,C
rocksdb,tpcc,11843,100,404052,117098,N/A,0.178692,5.561244,0.23416,6.227737,0.397011,6.48857,52.58,N/A,75.83,N/A,125.33,N/A,C,C,C,C,C,C
postgres,tpcc,13657,100,415699,115297,N/A,0.179744,5.41817,0.239219,6.123915,0.412388,6.282244,53.56,N/A,79.7,N/A,127.06,N/A,C,C,C,C,C,C
postgres,tpcc,13016,50,434819,125682,N/A,0.201765,5.837954,0.252356,6.107591,0.411663,6.577749,54.56,N/A,80.56,N/A,135.23,N/A,C,C,C,C,C,C
rocksdb,tpcc,12500,50,439647,129604,N/A,0.20794,6.318988,0.276401,6.668321,0.407981,6.713031,54.59,N/A,80.09,N/A,135.84,N/A,C,C,C,C,C,C
cockroachdb,tpcc,14263,100,454555,126130,N/A,0.206203,6.154758,0.26815,7.001254,0.450854,7.295547,55.96,N/A,84.71,N/A,140.46,N/A,C,C,C,C,C,C
cockroachdb,twitter,64401,100,461205,59561,N/A,0.28044,20.499276,0.342625,23.181147,0.849531,22.851018,68.09,N/A,104.2,N/A,300.95,N/A,C,C,C,C,C,C
postgres,twitter,64297,100,461582,59015,N/A,0.261467,11.398642,0.348654,13.63903,0.845174,13.90229,69.2,N/A,106.05,N/A,298.05,N/A,C,C,C,C,C,C
cockroachdb,twitter,64908,50,463516,59984,N/A,0.263822,24.723853,0.349406,25.97166,0.802558,26.946868,68.79,N/A,106.03,N/A,272.17,N/A,C,C,C,C,C,C
postgres,twitter,64938,50,466340,59429,N/A,0.278639,10.258441,0.363453,12.502916,0.773189,11.763712,69.12,N/A,107.37,N/A,276.87,N/A,C,C,C,C,C,C
cockroachdb,tpcc,14590,50,488660,135338,N/A,0.22287,5.472991,0.298961,6.714549,0.472121,6.378448,58.34,N/A,89.34,N/A,150.59,N/A,C,C,C,C,C,C
rocksdb,rubis,118977,50,702514,107486,N/A,0.428304,64.545055,0.625249,67.584061,1.478597,66.853126,107.35,N/A,175.1,N/A,516.85,N/A,C,C,C,C,C,C
rocksdb,rubis,120550,100,715688,107642,N/A,0.469727,185.856144,0.661875,206.698397,1.808531,193.693242,108.89,N/A,176.14,N/A,697.89,N/A,C,C,C,C,C,C
postgres,rubis,126718,100,769316,106414,N/A,0.495195,20.891881,0.669099,29.931987,2.036668,28.883145,116.36,N/A,190.61,N/A,828.85,N/A,C,C,C,C,C,C
cockroachdb,rubis,127835,100,772458,107950,N/A,0.48726,150.973563,0.659386,158.746651,2.003806,151.88033,117.27,N/A,191.52,N/A,813.2,N/A,C,C,C,C,C,C
rocksdb,twitter,120039,100,773631,102976,N/A,0.486456,149.582622,0.693279,146.330918,1.829393,145.970621,113.38,N/A,171.17,N/A,551.63,N/A,C,C,C,C,C,C
cockroachdb,rubis,128430,50,774226,108938,N/A,0.509442,34.172217,0.6766,39.17912,1.68091,38.863486,117.57,N/A,193.31,N/A,608.57,N/A,C,C,C,C,C,C
postgres,rubis,128614,50,776478,108531,N/A,0.497169,17.798481,0.721681,24.754482,1.675175,24.605354,117.39,N/A,193.39,N/A,614.16,N/A,C,C,C,C,C,C
rocksdb,tpcc,24477,100,789709,199965,N/A,0.382831,9.787184,0.474732,11.20398,0.886378,11.111353,91.99,N/A,136.49,N/A,245.74,N/A,C,C,C,C,C,C
postgres,tpcc,27053,100,804194,198130,N/A,0.373264,9.533833,0.506045,10.218171,0.839592,9.995096,93.58,N/A,140.82,N/A,249.29,N/A,C,C,C,C,C,C
rocksdb,twitter,122733,50,804354,103760,N/A,0.567411,35.204775,0.724291,37.218948,1.757344,36.020117,117.47,N/A,181.22,N/A,520.72,N/A,C,C,C,C,C,C
cockroachdb,tpcc,27641,100,846993,211548,N/A,0.420847,10.462814,0.495837,11.566914,0.899807,11.160803,96.52,N/A,146.02,N/A,269.02,N/A,C,C,C,C,C,C
rocksdb,tpcc,26522,50,878953,223330,N/A,0.397854,10.748151,0.528169,11.155357,0.91893,11.347991,98.11,N/A,149.36,N/A,270.61,N/A,C,C,C,C,C,C
postgres,tpcc,28902,50,903953,221594,N/A,0.412084,9.742069,0.547305,10.154446,0.557032,10.49809,102.48,N/A,156.23,N/A,199.73,N/A,I,I,I,N/A,I,N/A
cockroachdb,tpcc,28630,50,917753,228931,N/A,0.40766,10.538983,0.522931,12.615176,0.938252,11.771671,102.18,N/A,156.1,N/A,285.85,N/A,C,C,C,C,C,C
cockroachdb,twitter,128689,100,994922,102429,N/A,0.628919,86.33983,0.80461,84.221264,2.528664,84.346404,141.78,N/A,219,N/A,942.54,N/A,C,C,C,C,C,C
postgres,twitter,128850,100,1002036,102134,N/A,0.599227,30.150081,0.887921,35.328172,2.591383,34.297521,144.43,N/A,224.44,N/A,945.18,N/A,C,C,C,C,C,C
cockroachdb,twitter,130157,50,1004606,103341,N/A,0.636602,116.413159,0.916935,117.765504,2.232184,114.989965,143.38,N/A,227.38,N/A,789.54,N/A,C,C,C,C,C,C
postgres,twitter,129917,50,1005686,103370,N/A,0.613875,30.273341,0.895131,33.432953,2.300562,33.802199,144.11,N/A,228.62,N/A,787.11,N/A,C,C,C,C,C,C
rocksdb,rubis,237763,50,1399622,208794,N/A,0.993599,177.195948,1.310987,199.83155,3.584199,189.519073,200.82,N/A,339.07,N/A,1229.07,N/A,C,C,C,C,C,C
rocksdb,rubis,241384,100,1426709,209418,N/A,1.005272,729.796167,1.312662,758.654951,4.413742,714.330139,204.31,N/A,341.68,N/A,1730.93,N/A,C,C,C,C,C,C
rocksdb,tpcc,48217,100,1507931,341553,N/A,0.87006,25.326905,1.119052,27.3866,1.97499,27.868108,175.4,N/A,267.55,N/A,521.98,N/A,C,C,C,C,C,C
postgres,tpcc,52930,100,1525392,336201,N/A,0.887974,17.394663,1.127671,20.598652,2.027969,20.085771,178.95,N/A,274.38,N/A,527.38,N/A,I,I,I,I,I,I
postgres,rubis,253885,100,1533108,208424,N/A,1.092789,55.87997,1.521942,81.660612,5.098233,78.267013,217.5,N/A,369.75,N/A,2013.85,N/A,C,C,C,C,C,C
rocksdb,twitter,237157,100,1534285,179762,N/A,1.070737,597.369282,1.387383,606.286888,4.500807,588.542568,223.96,N/A,346.84,N/A,1480.07,N/A,C,C,C,C,C,C
cockroachdb,rubis,255496,100,1538116,208611,N/A,1.050617,396.763902,1.493409,413.066041,5.055983,394.021499,218.51,N/A,371.31,N/A,2013.6,N/A,C,C,C,C,C,C
postgres,rubis,257149,50,1545510,211002,N/A,1.038585,37.016342,1.610274,56.565998,4.294484,55.248542,220.17,N/A,377.93,N/A,1447.67,N/A,C,C,C,C,C,C
cockroachdb,rubis,257261,50,1548254,211181,N/A,1.038951,208.817962,1.524709,232.720993,4.102298,221.868285,220.31,N/A,378.14,N/A,1450.75,N/A,C,C,C,C,C,C
rocksdb,twitter,242459,50,1603636,181419,N/A,1.091777,173.108467,1.60539,185.361068,4.270586,175.238544,233.15,N/A,371.53,N/A,1284.8,N/A,C,C,C,C,C,C
rocksdb,tpcc,50249,50,1626739,378330,N/A,0.912494,21.171492,1.19234,23.624833,2.047319,23.276365,183.06,N/A,282.99,N/A,543.18,N/A,C,C,C,C,C,C
cockroachdb,tpcc,55022,100,1637972,363635,N/A,0.935868,21.093477,1.207071,23.002843,2.179336,22.759001,187.96,N/A,290.64,N/A,580.89,N/A,I,I,I,I,I,I
postgres,tpcc,56153,50,1707685,377477,N/A,0.944947,17.852407,1.222143,19.822447,2.103394,19.107278,194.06,N/A,302.03,N/A,563.84,N/A,C,C,C,C,C,C
cockroachdb,tpcc,56148,50,1763153,398690,N/A,0.979231,23.033064,1.268014,24.836817,2.136142,24.6304,196.83,N/A,306.89,N/A,592.07,N/A,C,C,C,C,C,C
cockroachdb,twitter,256727,100,2120512,180197,N/A,1.389698,611.40708,1.965848,642.825902,7.199815,592.053017,300.53,N/A,481.96,N/A,2903.46,N/A,C,C,C,C,C,C
cockroachdb,twitter,259670,50,2158566,181912,N/A,1.409334,552.382068,2.182585,547.21552,6.078999,549.235561,305.34,N/A,503.09,N/A,2199.62,N/A,C,C,C,C,C,C
postgres,twitter,257920,100,2159484,180527,N/A,1.406691,132.300544,2.16258,146.582572,7.609921,147.493913,308.19,N/A,496.44,N/A,2988.96,N/A,C,C,C,C,C,C
postgres,twitter,260045,50,2172120,181461,N/A,1.390492,84.324642,2.176491,96.794787,6.075829,97.148918,308.73,N/A,507.23,N/A,2225.45,N/A,C,C,C,C,C,C
rocksdb,rubis,475575,50,2786882,412194,N/A,2.067503,668.331986,3.065445,681.430885,8.932813,649.497481,385.56,N/A,670.31,N/A,2963.01,N/A,C,C,C,C,C,C
rocksdb,rubis,482693,100,2849541,411494,N/A,2.096692,2199.570468,3.008112,2207.034528,11.248926,2188.247345,391.7,N/A,675.44,N/A,4290.57,N/A,C,C,C,C,C,C
rocksdb,tpcc,95045,100,2881027,582563,N/A,1.912317,68.120458,2.480565,67.826744,4.412797,69.527577,340.73,N/A,527.6,N/A,1143.6,N/A,C,C,C,C,C,C
postgres,tpcc,106914,100,2972843,571853,N/A,1.983954,56.745173,2.566727,57.824394,4.611797,58.746138,354.54,N/A,548.15,N/A,1167.15,N/A,C,C,C,C,C,C
rocksdb,twitter,471728,100,3050486,317941,N/A,2.381795,1862.811158,3.13241,1869.839436,11.832134,1778.896358,444.64,N/A,706.9,N/A,3905.37,N/A,C,C,C,C,C,C
postgres,rubis,507729,100,3060257,409366,N/A,2.279408,172.407472,3.239483,214.254557,12.491971,220.234878,418.54,N/A,732.55,N/A,4906.18,N/A,C,C,C,C,C,C
cockroachdb,rubis,511321,100,3071562,413300,N/A,2.317416,1421.285331,3.391434,1481.066128,12.947752,1402.720481,420.47,N/A,735.38,N/A,4906.68,N/A,C,C,C,C,C,C
postgres,rubis,514379,50,3081473,416560,N/A,2.182599,133.642213,3.532697,192.69694,10.094922,181.286522,424.2,N/A,753,N/A,3475.58,N/A,C,C,C,C,C,C
cockroachdb,rubis,515325,50,3088292,417025,N/A,2.271091,1057.01591,3.495107,1085.855774,10.583583,1084.890573,424.14,N/A,752.89,N/A,3484.56,N/A,C,C,C,C,C,C
cockroachdb,tpcc,108552,100,3151500,622270,N/A,2.014258,48.139453,2.686331,49.929521,4.996352,50.889188,367.48,N/A,569.84,N/A,1282.09,N/A,C,C,C,C,C,C
rocksdb,tpcc,100953,50,3158112,648215,N/A,2.086479,49.852986,2.704853,52.729141,4.665318,51.241858,362.62,N/A,561.98,N/A,1139.98,N/A,C,C,C,C,C,C
rocksdb,twitter,481027,50,3176724,319502,N/A,2.390292,799.204318,3.441714,760.27505,9.970526,749.521188,463.38,N/A,754.38,N/A,2984.2,N/A,C,C,C,C,C,C
postgres,tpcc,111608,50,3285875,643549,N/A,2.17259,35.069774,2.865738,37.897296,4.663936,39.244312,379.37,N/A,599.95,N/A,1179.92,N/A,C,C,C,C,C,C
cockroachdb,tpcc,114125,50,3433898,678735,N/A,2.167153,51.525074,2.90457,55.006127,4.82057,56.864732,392.31,N/A,621.06,N/A,1245.31,N/A,C,C,C,C,C,C
cockroachdb,twitter,513190,100,4400570,318671,N/A,3.137984,3244.725389,4.545209,3286.412374,19.07313,3176.846102,623.25,N/A,1030.17,N/A,8108.04,N/A,C,C,C,C,C,C
postgres,twitter,516497,100,4545643,318296,N/A,3.263915,641.222406,5.07079,639.14137,20.444213,689.405999,647.09,N/A,1078.59,N/A,8629.04,N/A,C,C,C,C,C,C
postgres,twitter,520149,50,4546264,320243,N/A,3.248808,432.97161,4.982778,485.866783,14.910357,491.53106,645.7,N/A,1090.88,N/A,5657.64,N/A,C,C,C,C,C,C
cockroachdb,twitter,519776,50,4548563,318776,N/A,3.187933,1993.987002,4.667899,2073.76832,14.671501,1953.912582,643.42,N/A,1090.42,N/A,5647.73,N/A,C,C,C,C,C,C
rocksdb,rubis,950974,50,5572514,817564,N/A,4.565561,2154.791754,6.247243,2325.469879,22.086536,2211.143569,757.18,N/A,1348.96,N/A,7304.03,N/A,C,C,C,C,C,C
rocksdb,tpcc,188674,100,5604325,1004556,N/A,3.725808,223.424218,4.947721,236.846809,9.959185,238.393975,675.37,N/A,1037.63,N/A,2551.78,N/A,C,C,C,C,C,C
rocksdb,rubis,965723,100,5694298,816005,N/A,4.629888,7200,6.538851,7200,28.283307,6880.475392,768.82,N/A,1349.81,N/A,10662.13,N/A,C,N/A,C,N/A,C,C
postgres,tpcc,210643,100,5707765,972422,N/A,3.902866,142.672992,4.916492,135.655233,10.137864,132.454931,696.5,N/A,1096.48,N/A,2599.4,N/A,C,C,C,C,C,C
rocksdb,twitter,938059,100,5972994,557522,N/A,5.148016,5929.227421,6.652267,6251.596956,26.749475,6189.404779,877.32,N/A,1425.07,N/A,9130.59,N/A,C,C,C,C,C,C
rocksdb,tpcc,200737,50,6078822,1109997,N/A,4.482861,151.126597,5.779346,150.415316,10.360652,148.215007,713.85,N/A,1117.52,N/A,2406.02,N/A,C,C,C,C,C,C
postgres,rubis,1015023,100,6111542,811160,N/A,5.070153,645.33683,6.976893,945.65696,32.221807,892.855729,820.68,N/A,1461.93,N/A,12156.11,N/A,C,C,C,C,C,C
cockroachdb,rubis,1022997,100,6142190,821566,N/A,5.059374,4903.733882,7.147179,4955.392688,32.459593,4982.423451,825.34,N/A,1468.97,N/A,12156.27,N/A,C,C,C,C,C,C
cockroachdb,rubis,1029093,50,6162204,827140,N/A,5.092138,2823.500424,7.188176,3131.838601,25.460124,3155.62736,831.95,N/A,1518.15,N/A,8526.59,N/A,C,C,C,C,C,C
postgres,rubis,1028690,50,6165842,825181,N/A,4.872587,383.522931,7.240212,695.25055,25.770257,668.119728,832.23,N/A,1519.07,N/A,8558.41,N/A,C,C,C,C,C,C
cockroachdb,tpcc,220510,100,6170109,1062722,N/A,4.442393,200.793848,5.884654,204.848887,11.064881,199.128876,736.27,N/A,1143.1,N/A,2897.11,N/A,C,C,C,C,C,C
rocksdb,twitter,956588,50,6232203,559815,N/A,5.12032,2917.04708,6.966806,2807.532081,21.17511,2750.010344,913.48,N/A,1502.57,N/A,6401.6,N/A,C,C,C,C,C,C
postgres,tpcc,222615,50,6356005,1102065,N/A,4.696506,87.679055,5.896697,106.26838,10.584156,97.366913,753.99,N/A,1196.93,N/A,2518.4,N/A,C,C,C,C,C,C
cockroachdb,tpcc,225014,50,6636934,1177961,N/A,5.011946,150.988125,6.415295,158.718096,11.334087,116.668159,781.85,N/A,1231.36,N/A,2665.04,N/A,C,C,C,C,C,C
cockroachdb,twitter,1025246,100,8939662,556197,N/A,6.852883,7200,9.666541,7200,46.712746,7200,1271.68,N/A,2145.16,N/A,20014.39,N/A,C,N/A,C,N/A,C,N/A
cockroachdb,twitter,1039604,50,9245578,558361,N/A,7.095115,7200,9.760485,7200,32.685511,7200,1314.32,N/A,2250.84,N/A,12610.18,N/A,C,N/A,C,N/A,C,N/A
postgres,twitter,1033128,100,9255091,556942,N/A,7.215454,2981.701878,10.067043,3036.460517,47.422944,2895.990627,1321.8,N/A,2248.84,N/A,21188.53,N/A,C,C,C,C,C,C
postgres,twitter,1040886,50,9295212,560158,N/A,6.775036,1471.846128,9.826807,1589.575111,33.60496,1550.015173,1324.32,N/A,2270.77,N/A,12703.51,N/A,C,C,C,C,C,C
rocksdb,tpcc,377636,100,10893963,1732496,N/A,7.520382,815.384796,9.380955,808.097461,21.089766,798.960434,1337.34,N/A,1976.59,N/A,5681.15,N/A,C,C,C,C,C,C
postgres,tpcc,427535,100,11331147,1682928,N/A,8.023706,582.965751,10.281668,640.295075,22.006594,594.242668,1401.69,N/A,2108.24,N/A,5886.87,N/A,C,C,C,C,C,C
rocksdb,tpcc,397846,50,11775896,1924531,N/A,8.374971,694.724982,10.643991,692.264021,21.285215,683.31976,1422.29,N/A,2232.35,N/A,5276.76,N/A,C,C,C,C,C,C
cockroachdb,tpcc,438806,100,12015687,1845689,N/A,8.979037,559.240368,10.98554,582.597595,24.555158,567.414798,1472.52,N/A,2316.65,N/A,6579.22,N/A,C,C,C,C,C,C
postgres,tpcc,442989,50,12442735,1931844,N/A,8.675587,373.433637,11.205526,411.888192,22.851116,386.742879,1519.47,N/A,2404.18,N/A,5580.18,N/A,C,C,C,C,C,C
cockroachdb,tpcc,450710,50,12973823,2062582,N/A,9.406314,526.784745,11.882784,550.838206,24.107507,553.157083,1576,N/A,2475.91,N/A,5930.39,N/A,C,C,C,C,C,C
rocksdb,tpcc,756092,100,21426307,3066796,N/A,17.088568,2526.644171,21.790996,2723.920691,55.297622,2641.502124,2670.96,N/A,3993.52,N/A,13408.48,N/A,C,C,C,C,C,C
postgres,tpcc,851346,100,22087897,2969990,N/A,18.147237,1620.813827,22.02639,1742.585146,54.370699,1645.875007,2756.11,N/A,4212.1,N/A,13775.72,N/A,C,C,C,C,C,C
rocksdb,tpcc,798136,50,23186820,3425154,N/A,17.984206,1946.191539,22.382548,2134.50918,51.330439,2065.089127,2831.38,N/A,4327.55,N/A,11943.61,N/A,C,C,C,C,C,C
cockroachdb,tpcc,875087,100,23566290,3282072,N/A,18.933708,3121.076912,23.323425,3271.816493,60.082284,3031.266383,2917.85,N/A,4433.1,N/A,15210.32,N/A,C,C,C,C,C,C
postgres,tpcc,886437,50,24420983,3434033,N/A,19.160846,974.876908,24.254633,1016.995076,54.110721,1041.851373,3019.14,N/A,4616.75,N/A,12592.66,N/A,C,C,C,C,C,C
cockroachdb,tpcc,905587,50,25620662,3687906,N/A,20.27212,4965.275801,25.201452,5427.559463,59.345607,5006.348017,3187.42,N/A,5036.02,N/A,13662.43,N/A,C,C,C,C,C,C
rocksdb,tpcc,1514105,100,42274017,5541737,N/A,39.496644,7200,48.516928,7200,138.506577,7200,5271.39,N/A,8081.88,N/A,32326.96,N/A,C,N/A,C,N/A,C,N/A
postgres,tpcc,1698605,100,43431622,5351888,N/A,40.689176,7200,53.434381,7200,43.406893,7200,5698.73,N/A,8454.68,N/A,7748.49,N/A,I,N/A,I,N/A,I,N/A
rocksdb,tpcc,1596227,50,45686404,6225035,N/A,40.535546,7200,51.655267,7200,132.108587,7200,5689.34,N/A,8776.78,N/A,27661.23,N/A,C,N/A,C,N/A,C,N/A
cockroachdb,tpcc,1752078,100,46521224,5985503,N/A,42.794212,7200,54.350386,7200,155.995448,7200,5863.19,N/A,8957.99,N/A,35361.21,N/A,C,N/A,C,N/A,C,N/A
postgres,tpcc,1777734,50,48247456,6233519,N/A,42.590368,7200,56.234665,7200,136.86717,7200,6073.62,N/A,9393.32,N/A,28517.48,N/A,C,N/A,C,N/A,C,N/A
cockroachdb,tpcc,1812223,50,50577782,6730354,N/A,43.417544,7200,55.707454,7200,143.495696,7200,6350.61,N/A,9753.69,N/A,31575.89,N/A,C,N/A,C,N/A,C,N/A

==> data/2025-03-18-fig9-ops.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours_rc (s),ours_ra (s),ours_cc (s),ours_rc (MiB),ours_ra (MiB),ours_cc (MiB),ours_rc (res),ours_ra (res),ours_cc (res)
cockroachdb,cheng,96629,100,967280,1000,10,0.599345,0.901264,4.907555,149.85,255.85,2561.10,C,C,C
cockroachdb,cheng,42270,100,846380,1000,20,0.567636,0.836066,4.010006,129.86,223.62,2161.95,C,C,C
cockroachdb,cheng,28302,100,850050,1020,30,0.562082,0.865311,3.956559,114.34,230.34,2145.17,C,C,C
cockroachdb,cheng,20940,100,838560,1000,40,0.61768,0.880211,3.972779,142.23,246.48,2178.93,C,C,C
cockroachdb,cheng,17205,100,861200,1000,50,0.577061,0.902171,4.058627,141.68,241.82,2279.94,C,C,C
cockroachdb,cheng,14431,100,866820,1020,60,0.606865,0.910775,3.916328,144.64,279.64,2209.52,C,C,C
cockroachdb,cheng,12179,100,853510,1050,70,0.659672,0.884729,4.018142,181.71,306.84,2261.44,C,C,C
cockroachdb,cheng,11113,100,890000,1040,80,0.680834,0.97045,4.195943,190.55,316.99,2407.01,C,C,C
cockroachdb,cheng,9775,100,880740,1080,90,0.677646,0.912764,3.860144,187.16,306.59,2228.59,C,C,C
cockroachdb,cheng,8917,100,892600,1000,100,0.677854,0.935717,4.097391,195.09,313.59,2348.80,C,C,C


==> data/2025-03-18-fig9-sess.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours_rc (s),ours_ra (s),ours_cc (s),ours_rc (MiB),ours_ra (MiB),ours_cc (MiB),ours_rc (res),ours_ra (res),ours_cc (res)
cockroachdb,twitter,99822,10,752530,83887,N/A,0.434128,0.607582,1.032056,114.20,179.47,327.70,C,C,C
cockroachdb,twitter,99666,20,747610,83642,N/A,0.439505,0.612378,1.167544,111.84,174.34,400.59,C,C,C
cockroachdb,twitter,99508,30,738866,83671,N/A,0.441266,0.602653,1.286714,110.17,169.92,439.67,C,C,C
cockroachdb,twitter,99286,40,747690,83359,N/A,0.443039,0.584009,1.402412,111.43,170.18,492.18,C,C,C
cockroachdb,twitter,99071,50,740492,82819,N/A,0.426805,0.583826,1.464701,110.47,167.21,509.72,C,C,C
cockroachdb,twitter,98893,60,734545,82715,N/A,0.431659,0.577776,1.479809,109.47,164.72,528.97,C,C,C
cockroachdb,twitter,98775,70,741825,82939,N/A,0.434644,0.587966,1.531322,110.14,165.62,553.63,C,C,C
cockroachdb,twitter,98518,80,736788,82865,N/A,0.42787,0.582108,1.58752,109.60,163.59,570.35,C,C,C
cockroachdb,twitter,98340,90,733336,82281,N/A,0.411183,0.585783,1.579034,109.23,162.23,572.98,C,C,C
cockroachdb,twitter,98240,100,737371,82587,N/A,0.419622,0.587285,1.614862,109.79,162.79,594.04,C,C,C


==> data/2025-03-18-fig9-txn.csv <==
database,script,txns,sessions,events,keys,ops_per_txn,ours_rc (s),ours_ra (s),ours_cc (s),ours_rc (MiB),ours_ra (MiB),ours_cc (MiB),ours_rc (res),ours_ra (res),ours_cc (res)
cockroachdb,twitter,49022,100,343974,47831,N/A,0.209715,0.257563,0.556582,53.21,75.96,195.71,C,C,C
cockroachdb,twitter,58861,100,419299,55179,N/A,0.25246,0.30355,0.721612,63.04,92.04,259.04,C,C,C
cockroachdb,twitter,68595,100,492188,61866,N/A,0.276103,0.374059,0.908776,72.44,110.68,330.18,C,C,C
cockroachdb,twitter,78586,100,573380,68889,N/A,0.321622,0.445441,1.120004,83.33,127.83,413.58,C,C,C
cockroachdb,twitter,88483,100,656512,75973,N/A,0.396745,0.516526,1.450653,94.40,145.39,498.89,C,C,C
cockroachdb,twitter,98063,100,729692,82232,N/A,0.444347,0.584875,1.66431,109.16,161.41,583.91,C,C,C
cockroachdb,twitter,108403,100,818923,89511,N/A,0.536011,0.714248,1.916294,119.25,180.43,689.43,C,C,C
cockroachdb,twitter,117894,100,904409,95737,N/A,0.564553,0.774535,2.186995,130.68,199.39,811.88,C,C,C
cockroachdb,twitter,127595,100,986865,102041,N/A,0.591653,0.84021,2.460588,141.16,217.12,927.12,C,C,C
cockroachdb,twitter,136996,100,1051897,108725,N/A,0.653579,0.863923,2.666117,149.37,231.37,994.37,C,C,C

